Improved penalty algorithm for Mixed Integer PDE Constrained Optimization Problems

Optimal control problems including partial differential equation (PDE) as well as integer constraints merge the combinatorial difficulties of integer programming and the challenges related to large-scale systems resulting from discretized PDEs. So far, the Branch-and-Bound framework has been the most common solution strategy for such problems. In order to provide an alternative solution approach, especially in a large-scale context, this article investigates penalization techniques. Taking inspiration from a well-known family of existing exact penalty algorithms, a novel improved penalty algorithm is derived, whose key ingredients are a basin hopping strategy and an interior point method, both of which are specialized for the problem class. A thorough numerical investigation is carried out for a standard stationary test problem. Extensions to a convection-diffusion as well as a nonlinear test problem finally demonstrate the versatility of the approach.

==> Comparison_av_rel_errs.dat <==
   1.0000000e+00   1.8929788e-01
   2.0000000e+00   2.2025315e-01
   3.0000000e+00   1.6669611e-01
   4.0000000e+00   2.4798808e-01
   5.0000000e+00   1.4506098e-01
   6.0000000e+00   1.4479418e-01
   7.0000000e+00   2.5876372e-01
   8.0000000e+00   2.3411743e-01
   9.0000000e+00   2.1207340e-01


==> Comparison_av_times.dat <==
   1.0000000e+00   3.0986262e+02
   2.0000000e+00   7.4864817e+02
   3.0000000e+00   1.1523211e+03
   4.0000000e+00   4.0514347e+02
   5.0000000e+00   1.0498601e+03
   6.0000000e+00   1.6471678e+03
   7.0000000e+00   4.0704639e+02
   8.0000000e+00   1.1250213e+03
   9.0000000e+00   1.7588243e+03


==> Comparison_min_count.dat <==
   1.0000000e+00   4.3000000e+01
   2.0000000e+00   4.6000000e+01
   3.0000000e+00   4.9000000e+01
   4.0000000e+00   4.7000000e+01
   5.0000000e+00   5.2000000e+01
   6.0000000e+00   5.6000000e+01
   7.0000000e+00   4.2000000e+01
   8.0000000e+00   4.9000000e+01
   9.0000000e+00   5.8000000e+01


==> Data_nonlin_IPM_h_2p4.dat <==
   1.0000000e+05   1.9125000e+01   1.6000000e+01
   7.0000000e+04   1.8312500e+01   1.6000000e+01
   4.9000000e+04   1.6312500e+01   1.6000000e+01
   3.4300000e+04   1.5687500e+01   1.6000000e+01
   2.4010000e+04   1.3250000e+01   1.6000000e+01
   1.6807000e+04   1.1687500e+01   1.6000000e+01
   1.1764900e+04   1.0312500e+01   1.6000000e+01
   8.2354300e+03   9.6875000e+00   1.6000000e+01
   5.7648010e+03   9.2000000e+00   1.5000000e+01
   4.0353607e+03   7.0909091e+00   1.1000000e+01
   2.8247525e+03   8.2500000e+00   1.6000000e+01
   2.8247525e+03   8.4375000e+00   1.6000000e+01
   2.8247525e+03   8.6875000e+00   1.6000000e+01
   2.8247525e+03   8.8750000e+00   1.6000000e+01
   2.8247525e+03   8.6428571e+00   1.4000000e+01
   2.8247525e+03   8.6666667e+00   1.5000000e+01
   2.8247525e+03   9.1250000e+00   1.6000000e+01
   2.8247525e+03   8.6875000e+00   1.6000000e+01
   2.8247525e+03   8.8125000e+00   1.6000000e+01
   2.8247525e+03   7.5625000e+00   1.6000000e+01
   2.8247525e+03   8.8750000e+00   1.6000000e+01
   2.8247525e+03   8.7500000e+00   1.6000000e+01
   2.8247525e+03   7.9285714e+00   1.4000000e+01
   2.8247525e+03   8.5000000e+00   1.6000000e+01
   2.8247525e+03   8.4000000e+00   1.5000000e+01
   2.8247525e+03   8.5000000e+00   1.6000000e+01
   2.8247525e+03   8.5000000e+00   1.6000000e+01
   2.8247525e+03   8.3125000e+00   1.6000000e+01
   2.8247525e+03   7.5625000e+00   1.6000000e+01
   2.8247525e+03   8.9375000e+00   1.6000000e+01
   2.8247525e+03   8.6250000e+00   1.6000000e+01
   2.8247525e+03   8.5625000e+00   1.6000000e+01
   2.8247525e+03   8.5625000e+00   1.6000000e+01
   2.8247525e+03   8.5625000e+00   1.6000000e+01
   2.8247525e+03   8.2500000e+00   1.6000000e+01
   2.8247525e+03   8.1875000e+00   1.6000000e+01
   2.8247525e+03   8.6250000e+00   1.6000000e+01
   2.8247525e+03   8.7500000e+00   1.6000000e+01
   2.8247525e+03   8.5625000e+00   1.6000000e+01
   2.8247525e+03   9.0625000e+00   1.6000000e+01
   2.8247525e+03   8.9375000e+00   1.6000000e+01
   2.8247525e+03   8.2500000e+00   1.6000000e+01
   2.8247525e+03   8.0625000e+00   1.6000000e+01
   2.8247525e+03   8.8750000e+00   1.6000000e+01
   2.8247525e+03   8.3750000e+00   1.6000000e+01
   2.8247525e+03   9.3125000e+00   1.6000000e+01
   2.8247525e+03   8.0625000e+00   1.6000000e+01
   1.9773267e+03   5.3333333e+00   1.2000000e+01
   1.9773267e+03   9.5625000e+00   1.6000000e+01
   1.9773267e+03   7.8750000e+00   1.6000000e+01
   1.9773267e+03   8.2666667e+00   1.5000000e+01
   1.9773267e+03   8.9375000e+00   1.6000000e+01
   1.9773267e+03   8.3750000e+00   1.6000000e+01
   1.9773267e+03   7.1333333e+00   1.5000000e+01
   1.9773267e+03   9.3750000e+00   1.6000000e+01
   1.9773267e+03   9.3750000e+00   1.6000000e+01
   1.9773267e+03   7.5333333e+00   1.5000000e+01
   1.9773267e+03   8.1875000e+00   1.6000000e+01
   1.9773267e+03   8.7500000e+00   1.6000000e+01
   1.9773267e+03   7.8750000e+00   1.6000000e+01
   1.9773267e+03   7.9230769e+00   1.3000000e+01
   1.9773267e+03   8.1333333e+00   1.5000000e+01
   1.9773267e+03   8.1875000e+00   1.6000000e+01
   1.9773267e+03   8.3750000e+00   1.6000000e+01
   1.9773267e+03   8.7500000e+00   1.6000000e+01
   1.9773267e+03   8.2500000e+00   1.6000000e+01
   1.9773267e+03   9.1875000e+00   1.6000000e+01
   1.9773267e+03   8.4375000e+00   1.6000000e+01
   1.9773267e+03   8.5000000e+00   1.6000000e+01
   1.9773267e+03   9.1875000e+00   1.6000000e+01
   1.9773267e+03   8.1333333e+00   1.5000000e+01
   1.9773267e+03   9.3750000e+00   1.6000000e+01
   1.9773267e+03   8.2500000e+00   1.6000000e+01
   1.9773267e+03   8.7500000e+00   1.6000000e+01
   1.9773267e+03   1.0312500e+01   1.6000000e+01
   1.9773267e+03   8.1250000e+00   1.6000000e+01
   1.9773267e+03   8.8750000e+00   1.6000000e+01
   1.9773267e+03   1.0062500e+01   1.6000000e+01
   1.9773267e+03   8.1538462e+00   1.3000000e+01
   1.9773267e+03   7.5000000e+00   1.6000000e+01
   1.9773267e+03   8.5625000e+00   1.6000000e+01
   1.9773267e+03   9.2500000e+00   1.6000000e+01
   1.9773267e+03   1.0125000e+01   1.6000000e+01
   1.9773267e+03   9.3125000e+00   1.6000000e+01
   1.9773267e+03   7.2307692e+00   1.3000000e+01
   1.9773267e+03   9.6250000e+00   1.6000000e+01
   1.9773267e+03   8.2500000e+00   1.6000000e+01
   1.9773267e+03   8.8125000e+00   1.6000000e+01
   1.9773267e+03   8.2857143e+00   1.4000000e+01
   1.9773267e+03   7.6250000e+00   1.6000000e+01
   1.9773267e+03   9.8750000e+00   1.6000000e+01
   1.9773267e+03   7.4285714e+00   1.4000000e+01
   1.9773267e+03   7.4666667e+00   1.5000000e+01
   1.9773267e+03   7.8666667e+00   1.5000000e+01
   1.9773267e+03   9.0000000e+00   1.6000000e+01
   1.9773267e+03   8.5000000e+00   1.6000000e+01
   1.9773267e+03   8.6250000e+00   1.6000000e+01
   1.9773267e+03   8.0000000e+00   1.6000000e+01
   1.9773267e+03   8.6250000e+00   1.6000000e+01
   1.9773267e+03   8.7500000e+00   1.6000000e+01
   1.9773267e+03   7.4666667e+00   1.5000000e+01
   1.9773267e+03   8.4375000e+00   1.6000000e+01
   1.9773267e+03   8.1875000e+00   1.6000000e+01
   1.9773267e+03   8.5000000e+00   1.6000000e+01
   1.9773267e+03   8.8125000e+00   1.6000000e+01
   1.9773267e+03   9.8750000e+00   1.6000000e+01
   1.9773267e+03   1.0000000e+01   1.6000000e+01
   1.9773267e+03   7.3750000e+00   1.6000000e+01
   1.9773267e+03   7.0714286e+00   1.4000000e+01
   1.9773267e+03   6.9375000e+00   1.6000000e+01
   1.9773267e+03   6.9230769e+00   1.3000000e+01
   1.9773267e+03   6.7692308e+00   1.3000000e+01
   1.9773267e+03   6.4375000e+00   1.6000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   7.0769231e+00   1.3000000e+01
   1.9773267e+03   6.8125000e+00   1.6000000e+01
   1.9773267e+03   7.3076923e+00   1.3000000e+01
   1.9773267e+03   6.6250000e+00   1.6000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   7.2142857e+00   1.4000000e+01
   1.9773267e+03   7.1250000e+00   1.6000000e+01
   1.9773267e+03   6.6250000e+00   1.6000000e+01
   1.9773267e+03   6.6666667e+00   1.2000000e+01
   1.9773267e+03   6.5000000e+00   1.6000000e+01
   1.9773267e+03   6.8750000e+00   1.6000000e+01
   1.9773267e+03   7.6000000e+00   1.5000000e+01
   1.9773267e+03   6.7857143e+00   1.4000000e+01
   1.9773267e+03   6.8571429e+00   1.4000000e+01
   1.9773267e+03   6.8461538e+00   1.3000000e+01
   1.9773267e+03   6.4375000e+00   1.6000000e+01
   1.9773267e+03   7.3125000e+00   1.6000000e+01
   1.9773267e+03   7.2307692e+00   1.3000000e+01
   1.9773267e+03   7.1250000e+00   1.6000000e+01
   1.9773267e+03   7.5000000e+00   1.6000000e+01
   1.9773267e+03   7.1538462e+00   1.3000000e+01
   1.9773267e+03   7.5714286e+00   1.4000000e+01
   1.9773267e+03   7.6250000e+00   1.6000000e+01
   1.9773267e+03   6.6428571e+00   1.4000000e+01
   1.9773267e+03   7.3125000e+00   1.6000000e+01
   1.9773267e+03   6.6250000e+00   1.6000000e+01
   1.9773267e+03   7.0000000e+00   1.6000000e+01
   1.9773267e+03   7.5333333e+00   1.5000000e+01
   1.9773267e+03   6.7500000e+00   1.6000000e+01
   1.9773267e+03   7.3750000e+00   1.6000000e+01
   1.9773267e+03   6.6923077e+00   1.3000000e+01
   1.9773267e+03   6.7500000e+00   1.6000000e+01
   1.9773267e+03   7.0000000e+00   1.3000000e+01
   1.9773267e+03   7.0714286e+00   1.4000000e+01
   1.9773267e+03   7.4166667e+00   1.2000000e+01
   1.9773267e+03   7.5000000e+00   1.4000000e+01
   1.9773267e+03   6.3125000e+00   1.6000000e+01
   1.9773267e+03   6.6250000e+00   1.6000000e+01
   1.9773267e+03   6.6923077e+00   1.3000000e+01
   1.9773267e+03   6.4375000e+00   1.6000000e+01
   1.9773267e+03   6.6875000e+00   1.6000000e+01
   1.9773267e+03   7.1250000e+00   1.6000000e+01
   1.9773267e+03   7.0625000e+00   1.6000000e+01
   1.9773267e+03   7.1428571e+00   1.4000000e+01
   1.9773267e+03   7.2500000e+00   1.2000000e+01
   1.9773267e+03   7.3076923e+00   1.3000000e+01
   1.9773267e+03   7.1538462e+00   1.3000000e+01
   1.9773267e+03   6.7692308e+00   1.3000000e+01
   1.9773267e+03   6.9166667e+00   1.2000000e+01
   1.9773267e+03   7.0833333e+00   1.2000000e+01
   1.9773267e+03   7.3333333e+00   1.2000000e+01
   1.9773267e+03   7.2307692e+00   1.3000000e+01
   1.9773267e+03   7.0000000e+00   1.3000000e+01
   1.9773267e+03   6.4375000e+00   1.6000000e+01
   1.9773267e+03   6.8125000e+00   1.6000000e+01
   1.9773267e+03   7.1875000e+00   1.6000000e+01
   1.9773267e+03   6.9230769e+00   1.3000000e+01
   1.9773267e+03   6.6875000e+00   1.6000000e+01
   1.9773267e+03   6.9375000e+00   1.6000000e+01
   1.9773267e+03   6.9230769e+00   1.3000000e+01
   1.9773267e+03   7.3750000e+00   1.6000000e+01
   1.9773267e+03   6.4000000e+00   1.5000000e+01
   1.9773267e+03   6.7692308e+00   1.3000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   6.6428571e+00   1.4000000e+01
   1.9773267e+03   6.8461538e+00   1.3000000e+01
   1.9773267e+03   6.9375000e+00   1.6000000e+01
   1.9773267e+03   7.1875000e+00   1.6000000e+01
   1.9773267e+03   7.2500000e+00   1.6000000e+01
   1.9773267e+03   6.5833333e+00   1.2000000e+01
   1.9773267e+03   7.7500000e+00   1.6000000e+01
   1.9773267e+03   7.4375000e+00   1.6000000e+01
   1.9773267e+03   7.0625000e+00   1.6000000e+01
   1.9773267e+03   6.6875000e+00   1.6000000e+01
   1.9773267e+03   6.6250000e+00   1.6000000e+01
   1.9773267e+03   6.6666667e+00   1.5000000e+01
   1.9773267e+03   7.1538462e+00   1.3000000e+01
   1.9773267e+03   7.0625000e+00   1.6000000e+01
   1.9773267e+03   6.8000000e+00   1.5000000e+01
   1.9773267e+03   6.8750000e+00   1.6000000e+01
   1.9773267e+03   6.2500000e+00   1.6000000e+01
   1.9773267e+03   6.8750000e+00   1.6000000e+01
   1.9773267e+03   6.4285714e+00   1.4000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   6.4285714e+00   1.4000000e+01
   1.9773267e+03   7.0000000e+00   1.5000000e+01
   1.9773267e+03   7.2500000e+00   1.2000000e+01
   1.9773267e+03   7.3125000e+00   1.6000000e+01
   1.9773267e+03   7.1875000e+00   1.6000000e+01
   1.9773267e+03   7.2500000e+00   1.6000000e+01
   1.9773267e+03   7.0000000e+00   1.2000000e+01
   1.9773267e+03   6.5000000e+00   1.6000000e+01
   1.9773267e+03   7.4615385e+00   1.3000000e+01
   1.9773267e+03   6.8125000e+00   1.6000000e+01
   1.9773267e+03   6.7333333e+00   1.5000000e+01
   1.9773267e+03   7.2500000e+00   1.6000000e+01
   1.9773267e+03   6.1875000e+00   1.6000000e+01
   1.9773267e+03   7.0000000e+00   1.2000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   6.4375000e+00   1.6000000e+01
   1.9773267e+03   6.8125000e+00   1.6000000e+01
   1.9773267e+03   6.6923077e+00   1.3000000e+01
   1.9773267e+03   6.6250000e+00   1.6000000e+01
   1.9773267e+03   7.5000000e+00   1.6000000e+01
   1.9773267e+03   7.1875000e+00   1.6000000e+01
   1.9773267e+03   6.8750000e+00   1.6000000e+01
   1.9773267e+03   7.0000000e+00   1.2000000e+01
   1.9773267e+03   6.8461538e+00   1.3000000e+01
   1.9773267e+03   7.3571429e+00   1.4000000e+01
   1.9773267e+03   6.9375000e+00   1.6000000e+01
   1.9773267e+03   6.8750000e+00   1.6000000e+01
   1.9773267e+03   7.3125000e+00   1.6000000e+01
   1.9773267e+03   7.0833333e+00   1.2000000e+01
   1.9773267e+03   6.8461538e+00   1.3000000e+01
   1.9773267e+03   7.3750000e+00   1.6000000e+01
   1.9773267e+03   7.1875000e+00   1.6000000e+01
   1.9773267e+03   7.0000000e+00   1.4000000e+01
   1.9773267e+03   7.2666667e+00   1.5000000e+01
   1.9773267e+03   6.6875000e+00   1.6000000e+01
   1.9773267e+03   6.5000000e+00   1.4000000e+01
   1.9773267e+03   6.9166667e+00   1.2000000e+01
   1.9773267e+03   6.4375000e+00   1.6000000e+01
   1.9773267e+03   7.1250000e+00   1.6000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   7.0000000e+00   1.6000000e+01
   1.9773267e+03   6.9375000e+00   1.6000000e+01
   1.9773267e+03   7.5625000e+00   1.6000000e+01
   1.9773267e+03   7.0625000e+00   1.6000000e+01
   1.9773267e+03   7.9375000e+00   1.6000000e+01
   1.9773267e+03   6.9375000e+00   1.6000000e+01
   1.9773267e+03   7.1875000e+00   1.6000000e+01
   1.9773267e+03   6.8125000e+00   1.6000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   7.1250000e+00   1.6000000e+01
   1.9773267e+03   6.5384615e+00   1.3000000e+01
   1.9773267e+03   7.0625000e+00   1.6000000e+01
   1.9773267e+03   6.9285714e+00   1.4000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   7.5000000e+00   1.4000000e+01
   1.9773267e+03   6.3125000e+00   1.6000000e+01
   1.9773267e+03   7.3750000e+00   1.6000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   6.9375000e+00   1.6000000e+01
   1.9773267e+03   7.2000000e+00   1.5000000e+01
   1.9773267e+03   6.4375000e+00   1.6000000e+01
   1.9773267e+03   6.8750000e+00   1.6000000e+01
   1.9773267e+03   6.9285714e+00   1.4000000e+01
   1.9773267e+03   7.3125000e+00   1.6000000e+01
   1.9773267e+03   7.0714286e+00   1.4000000e+01
   1.9773267e+03   6.3846154e+00   1.3000000e+01
   1.9773267e+03   6.9285714e+00   1.4000000e+01
   1.9773267e+03   6.5000000e+00   1.6000000e+01
   1.9773267e+03   6.5000000e+00   1.6000000e+01
   1.9773267e+03   6.8750000e+00   1.6000000e+01
   1.9773267e+03   7.1250000e+00   1.6000000e+01
   1.9773267e+03   7.0000000e+00   1.4000000e+01
   1.9773267e+03   6.7500000e+00   1.6000000e+01
   1.9773267e+03   7.7500000e+00   1.6000000e+01
   1.9773267e+03   6.2500000e+00   1.6000000e+01
   1.9773267e+03   6.9166667e+00   1.2000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   7.2500000e+00   1.2000000e+01
   1.9773267e+03   7.1250000e+00   1.6000000e+01
   1.9773267e+03   6.7333333e+00   1.5000000e+01
   1.9773267e+03   6.7142857e+00   1.4000000e+01
   1.9773267e+03   6.9375000e+00   1.6000000e+01
   1.9773267e+03   6.9230769e+00   1.3000000e+01
   1.9773267e+03   6.4375000e+00   1.6000000e+01
   1.9773267e+03   6.9333333e+00   1.5000000e+01
   1.9773267e+03   7.4166667e+00   1.2000000e+01
   1.9773267e+03   7.0000000e+00   1.2000000e+01
   1.9773267e+03   7.0769231e+00   1.3000000e+01
   1.9773267e+03   6.7500000e+00   1.6000000e+01
   1.9773267e+03   7.1250000e+00   1.6000000e+01
   1.9773267e+03   6.9285714e+00   1.4000000e+01
   1.9773267e+03   6.8125000e+00   1.6000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   6.1538462e+00   1.3000000e+01
   1.9773267e+03   6.6875000e+00   1.6000000e+01
   1.9773267e+03   7.0000000e+00   1.3000000e+01
   1.9773267e+03   7.2307692e+00   1.3000000e+01
   1.9773267e+03   6.8125000e+00   1.6000000e+01
   1.9773267e+03   6.6153846e+00   1.3000000e+01
   1.9773267e+03   6.5000000e+00   1.6000000e+01
   1.9773267e+03   6.3571429e+00   1.4000000e+01
   1.9773267e+03   6.5000000e+00   1.6000000e+01
   1.9773267e+03   6.8571429e+00   1.4000000e+01
   1.9773267e+03   6.3750000e+00   1.6000000e+01
   1.9773267e+03   6.5000000e+00   1.6000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   7.2500000e+00   1.6000000e+01
   1.9773267e+03   6.9333333e+00   1.5000000e+01
   1.9773267e+03   7.2666667e+00   1.5000000e+01
   1.9773267e+03   6.4375000e+00   1.6000000e+01
   1.9773267e+03   6.6666667e+00   1.5000000e+01
   1.9773267e+03   6.2666667e+00   1.5000000e+01
   1.9773267e+03   6.8666667e+00   1.5000000e+01
   1.9773267e+03   7.0625000e+00   1.6000000e+01
   1.9773267e+03   6.4000000e+00   1.5000000e+01
   1.9773267e+03   6.6250000e+00   1.6000000e+01
   1.9773267e+03   7.2500000e+00   1.6000000e+01
   1.9773267e+03   6.8750000e+00   1.6000000e+01
   1.9773267e+03   7.4375000e+00   1.6000000e+01
   1.9773267e+03   6.5000000e+00   1.6000000e+01
   1.9773267e+03   7.3076923e+00   1.3000000e+01
   1.9773267e+03   7.4285714e+00   1.4000000e+01
   1.9773267e+03   6.8750000e+00   1.6000000e+01
   1.9773267e+03   7.0000000e+00   1.6000000e+01
   1.9773267e+03   6.5000000e+00   1.2000000e+01
   1.9773267e+03   6.4375000e+00   1.6000000e+01
   1.9773267e+03   6.8000000e+00   1.5000000e+01
   1.9773267e+03   7.0000000e+00   1.6000000e+01
   1.9773267e+03   6.7142857e+00   1.4000000e+01
   1.9773267e+03   7.0000000e+00   1.6000000e+01
   1.9773267e+03   6.8750000e+00   1.6000000e+01
   1.9773267e+03   6.6666667e+00   1.2000000e+01
   1.9773267e+03   6.7857143e+00   1.4000000e+01
   1.9773267e+03   7.1250000e+00   1.6000000e+01
   1.9773267e+03   7.0769231e+00   1.3000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   6.7500000e+00   1.6000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   7.2500000e+00   1.6000000e+01
   1.9773267e+03   6.4375000e+00   1.6000000e+01
   1.9773267e+03   7.1875000e+00   1.6000000e+01
   1.9773267e+03   6.8125000e+00   1.6000000e+01
   1.9773267e+03   6.7142857e+00   1.4000000e+01
   1.9773267e+03   6.7857143e+00   1.4000000e+01
   1.9773267e+03   7.2857143e+00   1.4000000e+01
   1.9773267e+03   6.7500000e+00   1.6000000e+01
   1.9773267e+03   6.5000000e+00   1.6000000e+01
   1.9773267e+03   6.5833333e+00   1.2000000e+01
   1.9773267e+03   7.3846154e+00   1.3000000e+01
   1.9773267e+03   6.8750000e+00   1.6000000e+01
   1.9773267e+03   7.0000000e+00   1.3000000e+01
   1.9773267e+03   7.2307692e+00   1.3000000e+01
   1.9773267e+03   7.1875000e+00   1.6000000e+01
   1.9773267e+03   7.5000000e+00   1.6000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   6.7500000e+00   1.6000000e+01
   1.9773267e+03   6.7333333e+00   1.5000000e+01
   1.9773267e+03   6.6923077e+00   1.3000000e+01
   1.9773267e+03   7.3750000e+00   1.6000000e+01
   1.9773267e+03   6.5384615e+00   1.3000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   7.5384615e+00   1.3000000e+01
   1.9773267e+03   7.0000000e+00   1.3000000e+01
   1.9773267e+03   6.8125000e+00   1.6000000e+01
   1.9773267e+03   6.3750000e+00   1.6000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   7.1250000e+00   1.6000000e+01
   1.9773267e+03   7.1250000e+00   1.6000000e+01
   1.9773267e+03   6.8333333e+00   1.2000000e+01
   1.9773267e+03   6.7142857e+00   1.4000000e+01
   1.9773267e+03   7.1250000e+00   1.6000000e+01
   1.9773267e+03   6.7500000e+00   1.6000000e+01
   1.9773267e+03   6.9375000e+00   1.6000000e+01
   1.9773267e+03   6.8000000e+00   1.5000000e+01
   1.9773267e+03   7.6250000e+00   1.6000000e+01
   1.9773267e+03   6.7500000e+00   1.2000000e+01
   1.9773267e+03   6.9333333e+00   1.5000000e+01
   1.9773267e+03   6.9285714e+00   1.4000000e+01
   1.9773267e+03   7.0000000e+00   1.4000000e+01
   1.9773267e+03   6.5714286e+00   1.4000000e+01
   1.9773267e+03   6.6250000e+00   1.6000000e+01
   1.9773267e+03   6.5000000e+00   1.6000000e+01
   1.9773267e+03   7.5000000e+00   1.6000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   7.1538462e+00   1.3000000e+01
   1.9773267e+03   6.6923077e+00   1.3000000e+01
   1.9773267e+03   6.7500000e+00   1.6000000e+01
   1.9773267e+03   7.0000000e+00   1.5000000e+01
   1.9773267e+03   7.8125000e+00   1.6000000e+01
   1.9773267e+03   6.9166667e+00   1.2000000e+01
   1.9773267e+03   7.2307692e+00   1.3000000e+01
   1.9773267e+03   6.6875000e+00   1.6000000e+01
   1.9773267e+03   6.4375000e+00   1.6000000e+01
   1.9773267e+03   7.5625000e+00   1.6000000e+01
   1.9773267e+03   6.8461538e+00   1.3000000e+01
   1.9773267e+03   6.3750000e+00   1.6000000e+01
   1.9773267e+03   7.0000000e+00   1.3000000e+01
   1.9773267e+03   7.1250000e+00   1.6000000e+01
   1.9773267e+03   6.6250000e+00   1.6000000e+01
   1.9773267e+03   7.5000000e+00   1.6000000e+01
   1.9773267e+03   6.5625000e+00   1.6000000e+01
   1.9773267e+03   6.9230769e+00   1.3000000e+01
   1.9773267e+03   6.1250000e+00   1.6000000e+01
   1.9773267e+03   6.6875000e+00   1.6000000e+01
   1.9773267e+03   7.3076923e+00   1.3000000e+01
   1.9773267e+03   6.8461538e+00   1.3000000e+01
   1.9773267e+03   7.1250000e+00   1.6000000e+01
   1.9773267e+03   6.0625000e+00   1.6000000e+01
   1.9773267e+03   6.1875000e+00   1.6000000e+01
   1.9773267e+03   6.5384615e+00   1.3000000e+01


==> Data_nonlin_IPM_h_2p5.dat <==
   1.0000000e+05   1.9666667e+01   1.5000000e+01
   7.0000000e+04   1.9333333e+01   1.5000000e+01
   4.9000000e+04   1.8200000e+01   1.5000000e+01
   3.4300000e+04   1.7625000e+01   1.6000000e+01
   2.4010000e+04   1.6812500e+01   1.6000000e+01
   1.6807000e+04   1.4312500e+01   1.6000000e+01
   1.1764900e+04   1.1750000e+01   1.6000000e+01
   8.2354300e+03   9.4375000e+00   1.6000000e+01
   5.7648010e+03   8.1538462e+00   1.3000000e+01
   4.0353607e+03   8.8750000e+00   1.6000000e+01
   4.0353607e+03   9.3125000e+00   1.6000000e+01
   4.0353607e+03   9.3750000e+00   1.6000000e+01
   4.0353607e+03   9.5000000e+00   1.6000000e+01
   4.0353607e+03   9.1250000e+00   1.6000000e+01
   4.0353607e+03   8.8750000e+00   1.6000000e+01
   4.0353607e+03   1.0937500e+01   1.6000000e+01
   4.0353607e+03   1.1062500e+01   1.6000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   1.0812500e+01   1.6000000e+01
   4.0353607e+03   1.1375000e+01   1.6000000e+01
   4.0353607e+03   1.0625000e+01   1.6000000e+01
   4.0353607e+03   9.5625000e+00   1.6000000e+01
   4.0353607e+03   7.5384615e+00   1.3000000e+01
   4.0353607e+03   7.7500000e+00   1.6000000e+01
   4.0353607e+03   7.8571429e+00   1.4000000e+01
   4.0353607e+03   7.8125000e+00   1.6000000e+01
   4.0353607e+03   8.2500000e+00   1.6000000e+01
   4.0353607e+03   8.0625000e+00   1.6000000e+01
   4.0353607e+03   8.0769231e+00   1.3000000e+01
   4.0353607e+03   7.3076923e+00   1.3000000e+01
   4.0353607e+03   7.3076923e+00   1.3000000e+01
   4.0353607e+03   7.8571429e+00   1.4000000e+01
   4.0353607e+03   7.0000000e+00   1.3000000e+01
   4.0353607e+03   7.1250000e+00   1.6000000e+01
   4.0353607e+03   7.4375000e+00   1.6000000e+01
   4.0353607e+03   7.8461538e+00   1.3000000e+01
   4.0353607e+03   8.5000000e+00   1.6000000e+01
   4.0353607e+03   7.4615385e+00   1.3000000e+01
   4.0353607e+03   7.9230769e+00   1.3000000e+01
   4.0353607e+03   7.6250000e+00   1.6000000e+01
   4.0353607e+03   8.1333333e+00   1.5000000e+01
   4.0353607e+03   7.6250000e+00   1.6000000e+01
   4.0353607e+03   7.6923077e+00   1.3000000e+01
   4.0353607e+03   7.4615385e+00   1.3000000e+01
   4.0353607e+03   7.5000000e+00   1.2000000e+01
   4.0353607e+03   8.2500000e+00   1.6000000e+01
   4.0353607e+03   7.8666667e+00   1.5000000e+01
   4.0353607e+03   8.0833333e+00   1.2000000e+01
   4.0353607e+03   8.1875000e+00   1.6000000e+01
   4.0353607e+03   7.5000000e+00   1.4000000e+01
   4.0353607e+03   7.9230769e+00   1.3000000e+01
   4.0353607e+03   7.7500000e+00   1.2000000e+01
   4.0353607e+03   7.7857143e+00   1.4000000e+01
   4.0353607e+03   7.7500000e+00   1.2000000e+01
   4.0353607e+03   8.0769231e+00   1.3000000e+01
   4.0353607e+03   8.3846154e+00   1.3000000e+01
   4.0353607e+03   8.3750000e+00   1.6000000e+01
   4.0353607e+03   7.8750000e+00   1.6000000e+01
   4.0353607e+03   7.8571429e+00   1.4000000e+01
   4.0353607e+03   7.3333333e+00   1.2000000e+01
   4.0353607e+03   7.6153846e+00   1.3000000e+01
   4.0353607e+03   7.3846154e+00   1.3000000e+01
   4.0353607e+03   7.7692308e+00   1.3000000e+01
   4.0353607e+03   8.0000000e+00   1.3000000e+01
   4.0353607e+03   6.8333333e+00   1.2000000e+01
   4.0353607e+03   8.5000000e+00   1.6000000e+01
   4.0353607e+03   8.6250000e+00   1.6000000e+01
   4.0353607e+03   8.0000000e+00   1.6000000e+01
   4.0353607e+03   8.1333333e+00   1.5000000e+01
   4.0353607e+03   7.9375000e+00   1.6000000e+01
   4.0353607e+03   7.3076923e+00   1.3000000e+01
   4.0353607e+03   7.5833333e+00   1.2000000e+01
   4.0353607e+03   7.7692308e+00   1.3000000e+01
   4.0353607e+03   7.9230769e+00   1.3000000e+01
   4.0353607e+03   7.3571429e+00   1.4000000e+01
   4.0353607e+03   7.5000000e+00   1.6000000e+01
   4.0353607e+03   6.7142857e+00   1.4000000e+01
   4.0353607e+03   7.3846154e+00   1.3000000e+01
   4.0353607e+03   7.3076923e+00   1.3000000e+01
   4.0353607e+03   7.3571429e+00   1.4000000e+01
   4.0353607e+03   7.5384615e+00   1.3000000e+01
   4.0353607e+03   7.7142857e+00   1.4000000e+01
   4.0353607e+03   7.9285714e+00   1.4000000e+01
   4.0353607e+03   8.1666667e+00   1.2000000e+01
   4.0353607e+03   7.9285714e+00   1.4000000e+01
   4.0353607e+03   8.0000000e+00   1.6000000e+01
   4.0353607e+03   7.4166667e+00   1.2000000e+01
   4.0353607e+03   7.4615385e+00   1.3000000e+01
   4.0353607e+03   7.5625000e+00   1.6000000e+01
   4.0353607e+03   8.3750000e+00   1.6000000e+01
   4.0353607e+03   7.7692308e+00   1.3000000e+01
   4.0353607e+03   7.6428571e+00   1.4000000e+01
   4.0353607e+03   7.3571429e+00   1.4000000e+01
   4.0353607e+03   7.2307692e+00   1.3000000e+01
   4.0353607e+03   7.9375000e+00   1.6000000e+01
   4.0353607e+03   7.2307692e+00   1.3000000e+01
   4.0353607e+03   8.1250000e+00   1.6000000e+01
   4.0353607e+03   9.6250000e+00   1.6000000e+01
   4.0353607e+03   1.1437500e+01   1.6000000e+01
   4.0353607e+03   9.0666667e+00   1.5000000e+01
   4.0353607e+03   1.1125000e+01   1.6000000e+01
   4.0353607e+03   1.0875000e+01   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   1.2375000e+01   1.6000000e+01
   4.0353607e+03   8.2857143e+00   1.4000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   1.0062500e+01   1.6000000e+01
   4.0353607e+03   9.5000000e+00   1.6000000e+01
   4.0353607e+03   1.0562500e+01   1.6000000e+01
   4.0353607e+03   1.0625000e+01   1.6000000e+01
   4.0353607e+03   8.9375000e+00   1.6000000e+01
   4.0353607e+03   9.3846154e+00   1.3000000e+01
   4.0353607e+03   9.3333333e+00   1.5000000e+01
   4.0353607e+03   9.0666667e+00   1.5000000e+01
   4.0353607e+03   1.1312500e+01   1.6000000e+01
   4.0353607e+03   1.0687500e+01   1.6000000e+01
   4.0353607e+03   1.0937500e+01   1.6000000e+01
   4.0353607e+03   1.0687500e+01   1.6000000e+01
   4.0353607e+03   1.0250000e+01   1.6000000e+01
   4.0353607e+03   8.5625000e+00   1.6000000e+01
   4.0353607e+03   9.2500000e+00   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   1.1250000e+01   1.6000000e+01
   4.0353607e+03   9.0000000e+00   1.5000000e+01
   4.0353607e+03   1.0937500e+01   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   1.0666667e+01   1.5000000e+01
   4.0353607e+03   1.0812500e+01   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   1.0062500e+01   1.6000000e+01
   4.0353607e+03   9.5000000e+00   1.4000000e+01
   4.0353607e+03   8.5625000e+00   1.6000000e+01
   4.0353607e+03   1.0562500e+01   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   9.0625000e+00   1.6000000e+01
   4.0353607e+03   9.3750000e+00   1.6000000e+01
   4.0353607e+03   1.0937500e+01   1.6000000e+01
   4.0353607e+03   1.2062500e+01   1.6000000e+01
   4.0353607e+03   1.0200000e+01   1.5000000e+01
   4.0353607e+03   9.1875000e+00   1.6000000e+01
   4.0353607e+03   9.0625000e+00   1.6000000e+01
   4.0353607e+03   9.2500000e+00   1.6000000e+01
   4.0353607e+03   1.0937500e+01   1.6000000e+01
   4.0353607e+03   9.4666667e+00   1.5000000e+01
   4.0353607e+03   8.8666667e+00   1.5000000e+01
   4.0353607e+03   9.3571429e+00   1.4000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   1.1625000e+01   1.6000000e+01
   4.0353607e+03   1.0875000e+01   1.6000000e+01
   4.0353607e+03   1.1375000e+01   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   9.4285714e+00   1.4000000e+01
   4.0353607e+03   9.1250000e+00   1.6000000e+01
   4.0353607e+03   1.1312500e+01   1.6000000e+01
   4.0353607e+03   1.0625000e+01   1.6000000e+01
   4.0353607e+03   9.6250000e+00   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   1.1625000e+01   1.6000000e+01
   4.0353607e+03   1.1187500e+01   1.6000000e+01
   4.0353607e+03   9.6250000e+00   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   8.9285714e+00   1.4000000e+01
   4.0353607e+03   8.5714286e+00   1.4000000e+01
   4.0353607e+03   1.1250000e+01   1.6000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   1.0437500e+01   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   1.1750000e+01   1.6000000e+01
   4.0353607e+03   9.7333333e+00   1.5000000e+01
   4.0353607e+03   9.2500000e+00   1.6000000e+01
   4.0353607e+03   9.3750000e+00   1.6000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   8.5000000e+00   1.6000000e+01
   4.0353607e+03   1.1750000e+01   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   1.0375000e+01   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   8.7500000e+00   1.6000000e+01
   4.0353607e+03   9.2500000e+00   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   8.9285714e+00   1.4000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   8.1333333e+00   1.5000000e+01
   4.0353607e+03   9.1250000e+00   1.6000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   9.1333333e+00   1.5000000e+01
   4.0353607e+03   9.1428571e+00   1.4000000e+01
   4.0353607e+03   8.8125000e+00   1.6000000e+01
   4.0353607e+03   1.0750000e+01   1.6000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   9.5000000e+00   1.4000000e+01
   4.0353607e+03   1.0875000e+01   1.6000000e+01
   4.0353607e+03   1.0812500e+01   1.6000000e+01
   4.0353607e+03   9.4666667e+00   1.5000000e+01
   4.0353607e+03   1.0625000e+01   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   8.8666667e+00   1.5000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   8.5714286e+00   1.4000000e+01
   4.0353607e+03   8.8571429e+00   1.4000000e+01
   4.0353607e+03   1.0687500e+01   1.6000000e+01
   4.0353607e+03   1.0125000e+01   1.6000000e+01
   4.0353607e+03   9.5000000e+00   1.6000000e+01
   4.0353607e+03   9.4000000e+00   1.5000000e+01
   4.0353607e+03   9.5625000e+00   1.6000000e+01
   4.0353607e+03   8.8125000e+00   1.6000000e+01
   4.0353607e+03   1.1562500e+01   1.6000000e+01
   4.0353607e+03   8.8571429e+00   1.4000000e+01
   4.0353607e+03   9.3125000e+00   1.6000000e+01
   4.0353607e+03   9.6250000e+00   1.6000000e+01
   4.0353607e+03   1.1312500e+01   1.6000000e+01
   4.0353607e+03   9.4285714e+00   1.4000000e+01
   4.0353607e+03   9.2500000e+00   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   1.0125000e+01   1.6000000e+01
   4.0353607e+03   1.0125000e+01   1.6000000e+01
   4.0353607e+03   9.0625000e+00   1.6000000e+01
   4.0353607e+03   8.8666667e+00   1.5000000e+01
   4.0353607e+03   1.0875000e+01   1.6000000e+01
   4.0353607e+03   1.2250000e+01   1.6000000e+01
   4.0353607e+03   1.0812500e+01   1.6000000e+01
   4.0353607e+03   9.5333333e+00   1.5000000e+01
   4.0353607e+03   8.2000000e+00   1.5000000e+01
   4.0353607e+03   9.3571429e+00   1.4000000e+01
   4.0353607e+03   1.1562500e+01   1.6000000e+01
   4.0353607e+03   9.3125000e+00   1.6000000e+01
   4.0353607e+03   1.0062500e+01   1.6000000e+01
   4.0353607e+03   1.0250000e+01   1.6000000e+01
   4.0353607e+03   1.0125000e+01   1.6000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   9.4375000e+00   1.6000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   9.4375000e+00   1.6000000e+01
   4.0353607e+03   9.0666667e+00   1.5000000e+01
   4.0353607e+03   9.6250000e+00   1.6000000e+01
   4.0353607e+03   9.2000000e+00   1.5000000e+01
   4.0353607e+03   9.2857143e+00   1.4000000e+01
   4.0353607e+03   9.5714286e+00   1.4000000e+01
   4.0353607e+03   9.3571429e+00   1.4000000e+01
   4.0353607e+03   8.6666667e+00   1.5000000e+01
   4.0353607e+03   9.9285714e+00   1.4000000e+01
   4.0353607e+03   1.1437500e+01   1.6000000e+01
   4.0353607e+03   9.4666667e+00   1.5000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   8.2857143e+00   1.4000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   9.0666667e+00   1.5000000e+01
   4.0353607e+03   8.8666667e+00   1.5000000e+01
   4.0353607e+03   9.3333333e+00   1.5000000e+01
   4.0353607e+03   9.8000000e+00   1.5000000e+01
   4.0353607e+03   8.4000000e+00   1.5000000e+01
   4.0353607e+03   1.0437500e+01   1.6000000e+01
   4.0353607e+03   8.6875000e+00   1.6000000e+01
   4.0353607e+03   9.9375000e+00   1.6000000e+01
   4.0353607e+03   1.2062500e+01   1.6000000e+01
   4.0353607e+03   1.1062500e+01   1.6000000e+01
   4.0353607e+03   9.2500000e+00   1.6000000e+01
   4.0353607e+03   1.1125000e+01   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   9.5000000e+00   1.6000000e+01
   4.0353607e+03   9.5714286e+00   1.4000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   1.2687500e+01   1.6000000e+01
   4.0353607e+03   8.8571429e+00   1.4000000e+01
   4.0353607e+03   9.5625000e+00   1.6000000e+01
   4.0353607e+03   9.9375000e+00   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   8.2666667e+00   1.5000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   9.9375000e+00   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   9.9375000e+00   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   1.1062500e+01   1.6000000e+01
   4.0353607e+03   9.2500000e+00   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   1.0687500e+01   1.6000000e+01
   4.0353607e+03   9.1428571e+00   1.4000000e+01
   4.0353607e+03   1.1375000e+01   1.6000000e+01
   4.0353607e+03   8.4000000e+00   1.5000000e+01
   4.0353607e+03   1.1562500e+01   1.6000000e+01
   4.0353607e+03   1.0562500e+01   1.6000000e+01
   4.0353607e+03   8.7142857e+00   1.4000000e+01
   4.0353607e+03   8.6000000e+00   1.5000000e+01
   4.0353607e+03   8.8571429e+00   1.4000000e+01
   4.0353607e+03   8.3750000e+00   1.6000000e+01
   4.0353607e+03   8.3571429e+00   1.4000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   9.1333333e+00   1.5000000e+01
   4.0353607e+03   1.0125000e+01   1.6000000e+01
   4.0353607e+03   9.0000000e+00   1.4000000e+01
   4.0353607e+03   9.3750000e+00   1.6000000e+01
   4.0353607e+03   9.0000000e+00   1.6000000e+01
   4.0353607e+03   1.0375000e+01   1.6000000e+01
   4.0353607e+03   8.2142857e+00   1.4000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   9.4375000e+00   1.6000000e+01
   4.0353607e+03   1.1375000e+01   1.6000000e+01
   4.0353607e+03   9.2000000e+00   1.5000000e+01
   4.0353607e+03   9.4000000e+00   1.5000000e+01
   4.0353607e+03   1.1812500e+01   1.6000000e+01
   4.0353607e+03   9.9375000e+00   1.6000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   1.1125000e+01   1.6000000e+01
   4.0353607e+03   1.0937500e+01   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   1.0875000e+01   1.6000000e+01
   4.0353607e+03   9.4375000e+00   1.6000000e+01
   4.0353607e+03   1.1250000e+01   1.6000000e+01
   4.0353607e+03   9.5625000e+00   1.6000000e+01
   4.0353607e+03   1.0062500e+01   1.6000000e+01
   4.0353607e+03   1.1500000e+01   1.6000000e+01
   4.0353607e+03   8.5333333e+00   1.5000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   1.0375000e+01   1.6000000e+01
   4.0353607e+03   8.4666667e+00   1.5000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   9.5000000e+00   1.6000000e+01
   4.0353607e+03   1.2187500e+01   1.6000000e+01
   4.0353607e+03   8.5333333e+00   1.5000000e+01
   4.0353607e+03   8.8750000e+00   1.6000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   8.4285714e+00   1.4000000e+01
   4.0353607e+03   8.9230769e+00   1.3000000e+01
   4.0353607e+03   9.0000000e+00   1.6000000e+01
   4.0353607e+03   1.1625000e+01   1.6000000e+01
   4.0353607e+03   8.6000000e+00   1.5000000e+01
   4.0353607e+03   1.0562500e+01   1.6000000e+01
   4.0353607e+03   9.5000000e+00   1.6000000e+01
   4.0353607e+03   9.1250000e+00   1.6000000e+01
   4.0353607e+03   9.4666667e+00   1.5000000e+01
   4.0353607e+03   9.0714286e+00   1.4000000e+01
   4.0353607e+03   8.2857143e+00   1.4000000e+01
   4.0353607e+03   1.0437500e+01   1.6000000e+01
   4.0353607e+03   8.4666667e+00   1.5000000e+01
   4.0353607e+03   1.0750000e+01   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   9.9375000e+00   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   8.7142857e+00   1.4000000e+01
   4.0353607e+03   9.5625000e+00   1.6000000e+01
   4.0353607e+03   8.9285714e+00   1.4000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   9.0000000e+00   1.4000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   1.1062500e+01   1.6000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   9.0625000e+00   1.6000000e+01
   4.0353607e+03   1.0125000e+01   1.6000000e+01
   4.0353607e+03   1.1062500e+01   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   9.2666667e+00   1.5000000e+01
   4.0353607e+03   8.7142857e+00   1.4000000e+01
   4.0353607e+03   1.0437500e+01   1.6000000e+01
   4.0353607e+03   9.5000000e+00   1.6000000e+01
   4.0353607e+03   8.9375000e+00   1.6000000e+01
   4.0353607e+03   1.0062500e+01   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   9.0000000e+00   1.4000000e+01
   4.0353607e+03   1.0812500e+01   1.6000000e+01
   4.0353607e+03   1.1062500e+01   1.6000000e+01
   4.0353607e+03   1.1937500e+01   1.6000000e+01
   4.0353607e+03   8.1333333e+00   1.5000000e+01
   4.0353607e+03   8.7500000e+00   1.6000000e+01
   4.0353607e+03   8.9333333e+00   1.5000000e+01
   4.0353607e+03   9.3750000e+00   1.6000000e+01
   4.0353607e+03   8.9375000e+00   1.6000000e+01
   4.0353607e+03   1.1062500e+01   1.6000000e+01
   4.0353607e+03   9.9375000e+00   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   9.5000000e+00   1.6000000e+01
   4.0353607e+03   9.3125000e+00   1.6000000e+01
   4.0353607e+03   8.3571429e+00   1.4000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   8.6000000e+00   1.5000000e+01
   4.0353607e+03   1.0812500e+01   1.6000000e+01
   4.0353607e+03   9.5625000e+00   1.6000000e+01
   4.0353607e+03   9.4666667e+00   1.5000000e+01
   4.0353607e+03   8.7500000e+00   1.6000000e+01
   4.0353607e+03   8.9375000e+00   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   8.4375000e+00   1.6000000e+01
   4.0353607e+03   8.5714286e+00   1.4000000e+01
   4.0353607e+03   8.4666667e+00   1.5000000e+01
   4.0353607e+03   1.1750000e+01   1.6000000e+01
   4.0353607e+03   8.9375000e+00   1.6000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   1.1375000e+01   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   8.4375000e+00   1.6000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   1.0750000e+01   1.6000000e+01
   4.0353607e+03   9.4000000e+00   1.5000000e+01


==> Data_nonlin_IPM_h_2p6.dat <==
   1.0000000e+05   2.1125000e+01   1.6000000e+01
   7.0000000e+04   1.9214286e+01   1.4000000e+01
   4.9000000e+04   1.8071429e+01   1.4000000e+01
   3.4300000e+04   1.7307692e+01   1.3000000e+01
   2.4010000e+04   1.8125000e+01   1.6000000e+01
   1.6807000e+04   1.6000000e+01   1.6000000e+01
   1.1764900e+04   1.4312500e+01   1.6000000e+01
   8.2354300e+03   1.1062500e+01   1.6000000e+01
   5.7648010e+03   8.5714286e+00   1.4000000e+01
   4.0353607e+03   7.8125000e+00   1.6000000e+01
   4.0353607e+03   9.3750000e+00   1.6000000e+01
   4.0353607e+03   9.5625000e+00   1.6000000e+01
   4.0353607e+03   9.0625000e+00   1.6000000e+01
   4.0353607e+03   8.8571429e+00   1.4000000e+01
   4.0353607e+03   8.7500000e+00   1.6000000e+01
   4.0353607e+03   9.5625000e+00   1.6000000e+01
   4.0353607e+03   9.0625000e+00   1.6000000e+01
   4.0353607e+03   9.3125000e+00   1.6000000e+01
   4.0353607e+03   9.2500000e+00   1.6000000e+01
   4.0353607e+03   9.6250000e+00   1.6000000e+01
   4.0353607e+03   9.3750000e+00   1.6000000e+01
   4.0353607e+03   9.4375000e+00   1.6000000e+01
   4.0353607e+03   1.0250000e+01   1.6000000e+01
   4.0353607e+03   9.8666667e+00   1.5000000e+01
   4.0353607e+03   1.0000000e+01   1.5000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   9.2666667e+00   1.5000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   1.1562500e+01   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   1.0250000e+01   1.6000000e+01
   4.0353607e+03   1.0125000e+01   1.6000000e+01
   4.0353607e+03   9.8666667e+00   1.5000000e+01
   4.0353607e+03   9.5000000e+00   1.6000000e+01
   4.0353607e+03   9.9333333e+00   1.5000000e+01
   4.0353607e+03   1.1875000e+01   1.6000000e+01
   4.0353607e+03   1.3375000e+01   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   9.5625000e+00   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   9.4375000e+00   1.6000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   9.4285714e+00   1.4000000e+01
   4.0353607e+03   1.0625000e+01   1.6000000e+01
   4.0353607e+03   1.0250000e+01   1.6000000e+01
   4.0353607e+03   1.1875000e+01   1.6000000e+01
   4.0353607e+03   1.1000000e+01   1.6000000e+01
   4.0353607e+03   9.2000000e+00   1.5000000e+01
   4.0353607e+03   1.0375000e+01   1.6000000e+01
   4.0353607e+03   1.1437500e+01   1.6000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   1.0375000e+01   1.6000000e+01
   4.0353607e+03   9.5625000e+00   1.6000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   9.3125000e+00   1.6000000e+01
   4.0353607e+03   8.5625000e+00   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   9.4000000e+00   1.5000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   9.2500000e+00   1.6000000e+01
   4.0353607e+03   1.0562500e+01   1.6000000e+01
   4.0353607e+03   1.0750000e+01   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   1.1000000e+01   1.6000000e+01
   4.0353607e+03   9.5000000e+00   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   1.1000000e+01   1.6000000e+01
   4.0353607e+03   1.0062500e+01   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   1.0687500e+01   1.6000000e+01
   4.0353607e+03   1.0062500e+01   1.6000000e+01
   4.0353607e+03   1.0062500e+01   1.6000000e+01
   4.0353607e+03   1.0250000e+01   1.6000000e+01
   4.0353607e+03   1.0687500e+01   1.6000000e+01
   4.0353607e+03   1.1250000e+01   1.6000000e+01
   4.0353607e+03   1.0812500e+01   1.6000000e+01
   4.0353607e+03   1.0937500e+01   1.6000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   9.5000000e+00   1.6000000e+01
   4.0353607e+03   1.1000000e+01   1.6000000e+01
   4.0353607e+03   9.1250000e+00   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   1.1875000e+01   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   1.0062500e+01   1.6000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   1.0062500e+01   1.6000000e+01
   4.0353607e+03   1.0250000e+01   1.6000000e+01
   4.0353607e+03   1.0750000e+01   1.6000000e+01
   4.0353607e+03   1.1125000e+01   1.6000000e+01
   4.0353607e+03   1.0125000e+01   1.6000000e+01
   4.0353607e+03   1.2250000e+01   1.6000000e+01
   4.0353607e+03   1.0937500e+01   1.6000000e+01
   4.0353607e+03   1.0687500e+01   1.6000000e+01
   4.0353607e+03   1.0625000e+01   1.6000000e+01
   4.0353607e+03   1.0625000e+01   1.6000000e+01
   4.0353607e+03   1.1312500e+01   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   9.0000000e+00   1.6000000e+01
   4.0353607e+03   1.0437500e+01   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   1.1250000e+01   1.6000000e+01
   4.0353607e+03   9.1875000e+00   1.6000000e+01
   4.0353607e+03   9.1250000e+00   1.6000000e+01
   4.0353607e+03   1.0562500e+01   1.6000000e+01
   4.0353607e+03   1.1562500e+01   1.6000000e+01
   4.0353607e+03   8.8750000e+00   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   8.9375000e+00   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   9.0000000e+00   1.6000000e+01
   4.0353607e+03   1.0437500e+01   1.6000000e+01
   4.0353607e+03   1.3187500e+01   1.6000000e+01
   4.0353607e+03   1.0125000e+01   1.6000000e+01
   4.0353607e+03   9.4375000e+00   1.6000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   8.7500000e+00   1.6000000e+01
   4.0353607e+03   1.1437500e+01   1.6000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   1.0125000e+01   1.6000000e+01
   4.0353607e+03   9.0666667e+00   1.5000000e+01
   4.0353607e+03   8.8125000e+00   1.6000000e+01
   4.0353607e+03   1.1250000e+01   1.6000000e+01
   4.0353607e+03   9.5000000e+00   1.6000000e+01
   4.0353607e+03   1.1312500e+01   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   1.1312500e+01   1.6000000e+01
   4.0353607e+03   9.0000000e+00   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   1.1187500e+01   1.6000000e+01
   4.0353607e+03   1.0687500e+01   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   1.0437500e+01   1.6000000e+01
   4.0353607e+03   9.3750000e+00   1.6000000e+01
   4.0353607e+03   9.9375000e+00   1.6000000e+01
   4.0353607e+03   8.9375000e+00   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   9.4375000e+00   1.6000000e+01
   4.0353607e+03   1.0437500e+01   1.6000000e+01
   4.0353607e+03   9.0625000e+00   1.6000000e+01
   4.0353607e+03   1.1062500e+01   1.6000000e+01
   4.0353607e+03   1.1000000e+01   1.6000000e+01
   4.0353607e+03   9.2500000e+00   1.6000000e+01
   4.0353607e+03   1.0750000e+01   1.6000000e+01
   4.0353607e+03   1.1875000e+01   1.6000000e+01
   4.0353607e+03   1.0875000e+01   1.6000000e+01
   4.0353607e+03   1.0250000e+01   1.6000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   1.2187500e+01   1.6000000e+01
   4.0353607e+03   9.9375000e+00   1.6000000e+01
   4.0353607e+03   1.1875000e+01   1.6000000e+01
   4.0353607e+03   1.1812500e+01   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   1.0687500e+01   1.6000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   1.1125000e+01   1.6000000e+01
   4.0353607e+03   1.0375000e+01   1.6000000e+01
   4.0353607e+03   1.1312500e+01   1.6000000e+01
   4.0353607e+03   9.1875000e+00   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   1.1750000e+01   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   8.9375000e+00   1.6000000e+01
   4.0353607e+03   1.0562500e+01   1.6000000e+01
   4.0353607e+03   9.3750000e+00   1.6000000e+01
   4.0353607e+03   1.1625000e+01   1.6000000e+01
   4.0353607e+03   1.0937500e+01   1.6000000e+01
   4.0353607e+03   1.0437500e+01   1.6000000e+01
   4.0353607e+03   1.1562500e+01   1.6000000e+01
   4.0353607e+03   1.0750000e+01   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   1.0375000e+01   1.6000000e+01
   4.0353607e+03   1.0062500e+01   1.6000000e+01
   4.0353607e+03   1.1312500e+01   1.6000000e+01
   4.0353607e+03   1.1250000e+01   1.6000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   1.2312500e+01   1.6000000e+01
   4.0353607e+03   9.0000000e+00   1.6000000e+01
   4.0353607e+03   8.8750000e+00   1.6000000e+01
   4.0353607e+03   9.7333333e+00   1.5000000e+01
   4.0353607e+03   9.8125000e+00   1.6000000e+01
   4.0353607e+03   9.9375000e+00   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   1.0937500e+01   1.6000000e+01
   4.0353607e+03   9.0000000e+00   1.6000000e+01
   4.0353607e+03   1.1250000e+01   1.6000000e+01
   4.0353607e+03   1.1875000e+01   1.6000000e+01
   4.0353607e+03   9.3750000e+00   1.6000000e+01
   4.0353607e+03   1.1312500e+01   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   1.0062500e+01   1.6000000e+01
   4.0353607e+03   1.1500000e+01   1.6000000e+01
   4.0353607e+03   1.0750000e+01   1.6000000e+01
   4.0353607e+03   1.1187500e+01   1.6000000e+01
   4.0353607e+03   1.0875000e+01   1.6000000e+01
   4.0353607e+03   1.0687500e+01   1.6000000e+01
   4.0353607e+03   1.0250000e+01   1.6000000e+01
   4.0353607e+03   8.9375000e+00   1.6000000e+01
   4.0353607e+03   1.0812500e+01   1.6000000e+01
   4.0353607e+03   1.0625000e+01   1.6000000e+01
   4.0353607e+03   1.1125000e+01   1.6000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   1.1125000e+01   1.6000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   1.0437500e+01   1.6000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   9.5625000e+00   1.6000000e+01
   4.0353607e+03   1.0937500e+01   1.6000000e+01
   4.0353607e+03   1.0875000e+01   1.6000000e+01
   4.0353607e+03   1.0375000e+01   1.6000000e+01
   4.0353607e+03   1.0812500e+01   1.6000000e+01
   4.0353607e+03   1.0937500e+01   1.6000000e+01
   4.0353607e+03   1.0133333e+01   1.5000000e+01
   4.0353607e+03   1.0125000e+01   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   9.9375000e+00   1.6000000e+01
   4.0353607e+03   1.0750000e+01   1.6000000e+01
   4.0353607e+03   1.1375000e+01   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   1.1312500e+01   1.6000000e+01
   4.0353607e+03   1.1625000e+01   1.6000000e+01
   4.0353607e+03   1.1125000e+01   1.6000000e+01
   4.0353607e+03   1.2000000e+01   1.6000000e+01
   4.0353607e+03   1.1500000e+01   1.6000000e+01
   4.0353607e+03   1.0687500e+01   1.6000000e+01
   4.0353607e+03   1.0062500e+01   1.6000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   1.1375000e+01   1.6000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   9.0000000e+00   1.6000000e+01
   4.0353607e+03   9.2500000e+00   1.6000000e+01
   4.0353607e+03   1.0812500e+01   1.6000000e+01
   4.0353607e+03   1.1750000e+01   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   1.0875000e+01   1.6000000e+01
   4.0353607e+03   1.0125000e+01   1.6000000e+01
   4.0353607e+03   1.0437500e+01   1.6000000e+01
   4.0353607e+03   1.0533333e+01   1.5000000e+01
   4.0353607e+03   9.1875000e+00   1.6000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   8.5625000e+00   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   8.6250000e+00   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   9.4375000e+00   1.6000000e+01
   4.0353607e+03   8.7500000e+00   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   1.0375000e+01   1.6000000e+01
   4.0353607e+03   9.9375000e+00   1.6000000e+01
   4.0353607e+03   1.0250000e+01   1.6000000e+01
   4.0353607e+03   1.0687500e+01   1.6000000e+01
   4.0353607e+03   1.0500000e+01   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   8.6875000e+00   1.6000000e+01
   4.0353607e+03   1.1125000e+01   1.6000000e+01
   4.0353607e+03   1.1375000e+01   1.6000000e+01
   4.0353607e+03   1.0375000e+01   1.6000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   9.6666667e+00   1.5000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   1.0812500e+01   1.6000000e+01
   4.0353607e+03   1.0562500e+01   1.6000000e+01
   4.0353607e+03   1.0250000e+01   1.6000000e+01
   4.0353607e+03   9.3750000e+00   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   1.0687500e+01   1.6000000e+01
   4.0353607e+03   1.0562500e+01   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   1.1375000e+01   1.6000000e+01
   4.0353607e+03   1.0750000e+01   1.6000000e+01
   4.0353607e+03   1.1687500e+01   1.6000000e+01
   4.0353607e+03   1.0812500e+01   1.6000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   9.5625000e+00   1.6000000e+01
   4.0353607e+03   1.1125000e+01   1.6000000e+01
   4.0353607e+03   1.1812500e+01   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   9.7500000e+00   1.6000000e+01
   4.0353607e+03   1.0562500e+01   1.6000000e+01
   4.0353607e+03   1.1250000e+01   1.6000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   1.0187500e+01   1.6000000e+01
   4.0353607e+03   1.1687500e+01   1.6000000e+01
   4.0353607e+03   1.0437500e+01   1.6000000e+01
   4.0353607e+03   1.0750000e+01   1.6000000e+01
   4.0353607e+03   1.0625000e+01   1.6000000e+01
   4.0353607e+03   1.1375000e+01   1.6000000e+01
   4.0353607e+03   9.6250000e+00   1.6000000e+01
   4.0353607e+03   1.1062500e+01   1.6000000e+01
   4.0353607e+03   1.0875000e+01   1.6000000e+01
   4.0353607e+03   1.0562500e+01   1.6000000e+01
   4.0353607e+03   1.0200000e+01   1.5000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   1.1500000e+01   1.6000000e+01
   4.0353607e+03   9.9375000e+00   1.6000000e+01
   4.0353607e+03   9.5000000e+00   1.6000000e+01
   4.0353607e+03   1.0062500e+01   1.6000000e+01
   4.0353607e+03   9.8750000e+00   1.6000000e+01
   4.0353607e+03   8.9375000e+00   1.6000000e+01
   4.0353607e+03   8.4375000e+00   1.6000000e+01
   4.0353607e+03   1.1562500e+01   1.6000000e+01
   4.0353607e+03   9.2666667e+00   1.5000000e+01
   4.0353607e+03   8.4000000e+00   1.5000000e+01
   4.0353607e+03   1.0250000e+01   1.6000000e+01
   4.0353607e+03   9.9375000e+00   1.6000000e+01
   4.0353607e+03   1.1062500e+01   1.6000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   1.1625000e+01   1.6000000e+01
   4.0353607e+03   9.6875000e+00   1.6000000e+01
   4.0353607e+03   8.5000000e+00   1.6000000e+01
   4.0353607e+03   9.4375000e+00   1.6000000e+01
   4.0353607e+03   1.1562500e+01   1.6000000e+01
   4.0353607e+03   1.0000000e+01   1.6000000e+01
   4.0353607e+03   1.0312500e+01   1.6000000e+01
   4.0353607e+03   1.0625000e+01   1.6000000e+01
   4.0353607e+03   1.0875000e+01   1.6000000e+01
   4.0353607e+03   1.0562500e+01   1.6000000e+01


==> cd_fine.dat <==
100000	17.3333333333333	15
70000	14.5000000000000	12
49000	16.6428571428571	14
34300	15.7333333333333	15
24010	13.3846153846154	13
16807	13.8666666666667	15
11764.9000000000	12.8750000000000	16
8235.43000000000	10.8750000000000	16
5764.80100000000	8.68750000000000	16
4035.36070000000	8.07692307692308	13
2824.75249000000	6.93333333333333	15
2824.75249000000	7.62500000000000	16
2824.75249000000	8.18750000000000	16
2824.75249000000	7.53333333333333	15
2824.75249000000	6.81250000000000	16
2824.75249000000	8.43750000000000	16
2824.75249000000	7.43750000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	8.25000000000000	16
2824.75249000000	7.87500000000000	16
2824.75249000000	8.18750000000000	16
2824.75249000000	8.06250000000000	16
2824.75249000000	7.93750000000000	16
2824.75249000000	7.43750000000000	16
2824.75249000000	7.25000000000000	16
2824.75249000000	7.50000000000000	16
2824.75249000000	7.25000000000000	16
2824.75249000000	7.93750000000000	16
2824.75249000000	7.46666666666667	15
2824.75249000000	8.50000000000000	16
2824.75249000000	8.25000000000000	16
2824.75249000000	8.50000000000000	16
2824.75249000000	6.53333333333333	15
2824.75249000000	7.62500000000000	16
2824.75249000000	7.93750000000000	16
2824.75249000000	7.33333333333333	15
2824.75249000000	8.12500000000000	16
2824.75249000000	7.56250000000000	16
2824.75249000000	7.75000000000000	16
2824.75249000000	7.66666666666667	15
2824.75249000000	7.73333333333333	15
2824.75249000000	8	16
2824.75249000000	8.12500000000000	16
2824.75249000000	7.50000000000000	16
2824.75249000000	7.56250000000000	16
2824.75249000000	7.56250000000000	16
2824.75249000000	7.66666666666667	15
2824.75249000000	8.43750000000000	16
2824.75249000000	8.31250000000000	16
2824.75249000000	7.46666666666667	15
2824.75249000000	7.25000000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	7.37500000000000	16
2824.75249000000	7.56250000000000	16
2824.75249000000	7.62500000000000	16
2824.75249000000	7.68750000000000	16
2824.75249000000	7.53333333333333	15
2824.75249000000	7.50000000000000	16
2824.75249000000	8.25000000000000	16
2824.75249000000	8.12500000000000	16
2824.75249000000	7.43750000000000	16
2824.75249000000	7	15
2824.75249000000	8.56250000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	7.71428571428571	14
2824.75249000000	7.81250000000000	16
2824.75249000000	7.40000000000000	15
2824.75249000000	8	16
2824.75249000000	8.37500000000000	16
2824.75249000000	7.75000000000000	16
2824.75249000000	7.68750000000000	16
2824.75249000000	7.80000000000000	15
2824.75249000000	7.62500000000000	16
2824.75249000000	8.43750000000000	16
2824.75249000000	7.14285714285714	14
2824.75249000000	8	14
2824.75249000000	7.07692307692308	13
2824.75249000000	8.06250000000000	16
2824.75249000000	7.75000000000000	16
2824.75249000000	7.68750000000000	16
2824.75249000000	7.68750000000000	16
2824.75249000000	7.43750000000000	16
2824.75249000000	7.87500000000000	16
2824.75249000000	7.62500000000000	16
2824.75249000000	7.56250000000000	16
2824.75249000000	7.87500000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	8.56250000000000	16
2824.75249000000	6.69230769230769	13
2824.75249000000	8.31250000000000	16
2824.75249000000	6.92857142857143	14
2824.75249000000	7.25000000000000	16
2824.75249000000	7.93750000000000	16
2824.75249000000	7.06250000000000	16
2824.75249000000	8.31250000000000	16
2824.75249000000	7.13333333333333	15
2824.75249000000	8.12500000000000	16
2824.75249000000	8.12500000000000	16
2824.75249000000	8.06666666666667	15
2824.75249000000	7.50000000000000	16
2824.75249000000	8	16
2824.75249000000	8.06250000000000	16
2824.75249000000	8.50000000000000	16
2824.75249000000	7.20000000000000	15
2824.75249000000	7.25000000000000	16
2824.75249000000	7.31250000000000	16
2824.75249000000	8.68750000000000	16
2824.75249000000	7.25000000000000	16
2824.75249000000	7.56250000000000	16
2824.75249000000	7.62500000000000	16
2824.75249000000	8.43750000000000	16
2824.75249000000	8.12500000000000	16
2824.75249000000	7.50000000000000	16
2824.75249000000	6.85714285714286	14
2824.75249000000	7.62500000000000	16
2824.75249000000	7.53333333333333	15
2824.75249000000	8.12500000000000	16
2824.75249000000	7.18750000000000	16
2824.75249000000	7.46666666666667	15
2824.75249000000	6.42857142857143	14
2824.75249000000	8	16
2824.75249000000	7.75000000000000	16
2824.75249000000	7.68750000000000	16
2824.75249000000	8.18750000000000	16
2824.75249000000	8.31250000000000	16
2824.75249000000	7.37500000000000	16
2824.75249000000	7.87500000000000	16
2824.75249000000	8.12500000000000	16
2824.75249000000	7.50000000000000	16
2824.75249000000	7.15384615384615	13
2824.75249000000	8.56250000000000	16
2824.75249000000	8.31250000000000	16
2824.75249000000	8.62500000000000	16
2824.75249000000	7.93750000000000	16
2824.75249000000	8.20000000000000	15
2824.75249000000	7.93750000000000	16
2824.75249000000	6.86666666666667	15
2824.75249000000	8.25000000000000	16
2824.75249000000	7.37500000000000	16
2824.75249000000	7.75000000000000	16
2824.75249000000	7.62500000000000	16
2824.75249000000	7	16
2824.75249000000	7.28571428571429	14
2824.75249000000	7	16
2824.75249000000	7.87500000000000	16
2824.75249000000	7.87500000000000	16
2824.75249000000	8.12500000000000	16
2824.75249000000	7.68750000000000	16
2824.75249000000	7.43750000000000	16
2824.75249000000	7.75000000000000	16
2824.75249000000	8.33333333333333	15
2824.75249000000	7.93750000000000	16
2824.75249000000	8.62500000000000	16
2824.75249000000	8.12500000000000	16
2824.75249000000	7.43750000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	7	16
2824.75249000000	7.43750000000000	16
2824.75249000000	7.56250000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	7.75000000000000	16
2824.75249000000	8.06250000000000	16
2824.75249000000	8.68750000000000	16
2824.75249000000	7.37500000000000	16
2824.75249000000	8	16
2824.75249000000	8.31250000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	6.85714285714286	14
2824.75249000000	7.73333333333333	15
2824.75249000000	8.50000000000000	16
2824.75249000000	8.12500000000000	16
2824.75249000000	7.46666666666667	15
2824.75249000000	7.81250000000000	16
2824.75249000000	7	14
2824.75249000000	7.87500000000000	16
2824.75249000000	7.50000000000000	16
2824.75249000000	8.18750000000000	16
2824.75249000000	8.50000000000000	16
2824.75249000000	7.50000000000000	16
2824.75249000000	7.93750000000000	16
2824.75249000000	9.06250000000000	16
2824.75249000000	8.43750000000000	16
2824.75249000000	7.62500000000000	16
2824.75249000000	7.42857142857143	14
2824.75249000000	7.33333333333333	15
2824.75249000000	7.37500000000000	16
2824.75249000000	7.50000000000000	16
2824.75249000000	8.25000000000000	16
2824.75249000000	8.06250000000000	16
2824.75249000000	7.37500000000000	16
2824.75249000000	7.50000000000000	16
2824.75249000000	7.50000000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	7.87500000000000	16
2824.75249000000	7.80000000000000	15
2824.75249000000	7.46666666666667	15
2824.75249000000	7.68750000000000	16
2824.75249000000	7.14285714285714	14
2824.75249000000	7.50000000000000	16
2824.75249000000	7.25000000000000	16
2824.75249000000	8.18750000000000	16
2824.75249000000	8.25000000000000	16
2824.75249000000	7.43750000000000	16
2824.75249000000	6.84615384615385	13
2824.75249000000	8.06250000000000	16
2824.75249000000	7.87500000000000	16
2824.75249000000	8.12500000000000	16
2824.75249000000	8.25000000000000	16
2824.75249000000	7.12500000000000	16
2824.75249000000	7.87500000000000	16
2824.75249000000	8	16
2824.75249000000	7.25000000000000	16
2824.75249000000	7.15384615384615	13
2824.75249000000	8.56250000000000	16
2824.75249000000	7.43750000000000	16
2824.75249000000	8.06250000000000	16
2824.75249000000	7.75000000000000	16
2824.75249000000	7.60000000000000	15
2824.75249000000	6.87500000000000	16
2824.75249000000	7.56250000000000	16
2824.75249000000	7.31250000000000	16
2824.75249000000	8.06250000000000	16
2824.75249000000	7.56250000000000	16
2824.75249000000	7.93750000000000	16
2824.75249000000	8	16
2824.75249000000	7.68750000000000	16
2824.75249000000	8	16
2824.75249000000	6.53333333333333	15
2824.75249000000	7.68750000000000	16
2824.75249000000	8.12500000000000	16
2824.75249000000	8.06666666666667	15
2824.75249000000	8	16
2824.75249000000	7.13333333333333	15
2824.75249000000	7.93750000000000	16
2824.75249000000	8.21428571428571	14
2824.75249000000	7.31250000000000	16
2824.75249000000	7.37500000000000	16
2824.75249000000	7.80000000000000	15
2824.75249000000	7.75000000000000	16
2824.75249000000	7.25000000000000	16
2824.75249000000	6.71428571428571	14
2824.75249000000	7.26666666666667	15
2824.75249000000	7.14285714285714	14
2824.75249000000	7.53333333333333	15
2824.75249000000	7.31250000000000	16
2824.75249000000	8.18750000000000	16
2824.75249000000	7.62500000000000	16
2824.75249000000	8.18750000000000	16
2824.75249000000	7.62500000000000	16
2824.75249000000	7.56250000000000	16
2824.75249000000	7.62500000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	7.78571428571429	14
2824.75249000000	7.25000000000000	16
2824.75249000000	8	16
2824.75249000000	7.62500000000000	16
2824.75249000000	7.87500000000000	16
2824.75249000000	6.78571428571429	14
2824.75249000000	7.62500000000000	16
2824.75249000000	6.68750000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	7.43750000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	7.62500000000000	16
2824.75249000000	8.31250000000000	16
2824.75249000000	7.75000000000000	16
2824.75249000000	8	15
2824.75249000000	7.75000000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	7.18750000000000	16
2824.75249000000	7.21428571428571	14
2824.75249000000	7.50000000000000	16
2824.75249000000	7.93750000000000	16
2824.75249000000	7.31250000000000	16
2824.75249000000	8.18750000000000	16
2824.75249000000	7.50000000000000	14
2824.75249000000	8.25000000000000	16
2824.75249000000	8.81250000000000	16
2824.75249000000	7.71428571428571	14
2824.75249000000	8.37500000000000	16
2824.75249000000	8	16
2824.75249000000	7.43750000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	6.69230769230769	13
2824.75249000000	7.62500000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	8.56250000000000	16
2824.75249000000	7.50000000000000	16
2824.75249000000	8.06250000000000	16
2824.75249000000	8.06250000000000	16
2824.75249000000	7.75000000000000	16
2824.75249000000	7.87500000000000	16
2824.75249000000	8.12500000000000	16
2824.75249000000	7.14285714285714	14
2824.75249000000	6.62500000000000	16
2824.75249000000	8.68750000000000	16
2824.75249000000	7.81250000000000	16
2824.75249000000	7.93750000000000	16
2824.75249000000	7.25000000000000	16
2824.75249000000	7.68750000000000	16
2824.75249000000	8.50000000000000	16
2824.75249000000	8	16
2824.75249000000	7.62500000000000	16
2824.75249000000	8.12500000000000	16
2824.75249000000	7.50000000000000	16
2824.75249000000	7.93750000000000	16
2824.75249000000	8.25000000000000	16
2824.75249000000	7.56250000000000	16
2824.75249000000	8.25000000000000	16
678.223072849000	6	16
678.223072849000	5.60000000000000	15
678.223072849000	4.87500000000000	16
678.223072849000	6.12500000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	7.06250000000000	16
4035.36070000000	6.37500000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	6.20000000000000	15
4035.36070000000	7.18750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	8.12500000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7	14
4035.36070000000	6.68750000000000	16
4035.36070000000	8.56250000000000	16
4035.36070000000	8	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7	16
4035.36070000000	7.64285714285714	14
4035.36070000000	6.92857142857143	14
4035.36070000000	6.73333333333333	15
4035.36070000000	6.43750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.33333333333333	15
4035.36070000000	6.87500000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.26666666666667	15
4035.36070000000	7.14285714285714	14
4035.36070000000	7.25000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.26666666666667	15
4035.36070000000	6.31250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.07692307692308	13
4035.36070000000	7.06250000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	6.66666666666667	15
4035.36070000000	8.13333333333333	15
4035.36070000000	8.06250000000000	16
4035.36070000000	7.21428571428571	14
4035.36070000000	8.25000000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	6.80000000000000	15
4035.36070000000	7	15
4035.36070000000	6.86666666666667	15
4035.36070000000	7.68750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.73333333333333	15
4035.36070000000	8.12500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.26666666666667	15
4035.36070000000	7.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.31250000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7	16
4035.36070000000	6.53333333333333	15
4035.36070000000	6.18750000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	8.75000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	8.18750000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	6.12500000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.35714285714286	14
4035.36070000000	6.68750000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7	16
4035.36070000000	6.71428571428571	14
4035.36070000000	6.85714285714286	14
4035.36070000000	6.81250000000000	16
4035.36070000000	6.35714285714286	14
4035.36070000000	7	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	7.12500000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.86666666666667	15
4035.36070000000	7.43750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	6.43750000000000	16
4035.36070000000	6.92857142857143	14
4035.36070000000	7.06250000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.69230769230769	13
4035.36070000000	6.75000000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7	15
4035.36070000000	6.53333333333333	15
4035.36070000000	7.06250000000000	16
4035.36070000000	7.06666666666667	15
4035.36070000000	6.35714285714286	14
4035.36070000000	6.84615384615385	13
4035.36070000000	7.06250000000000	16
4035.36070000000	5.92857142857143	14
4035.36070000000	6.75000000000000	12
4035.36070000000	6.42857142857143	14
4035.36070000000	6.93750000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	8	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7	15
4035.36070000000	6.78571428571429	14
4035.36070000000	7.25000000000000	16
4035.36070000000	6.50000000000000	14
4035.36070000000	6.15384615384615	13
4035.36070000000	5.84615384615385	13
4035.36070000000	6.92307692307692	13
4035.36070000000	7.43750000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7	14
4035.36070000000	7.14285714285714	14
4035.36070000000	6.84615384615385	13
4035.36070000000	6.62500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.14285714285714	14
4035.36070000000	6.87500000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	8.68750000000000	16
4035.36070000000	7	14
4035.36070000000	7.31250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.66666666666667	12
4035.36070000000	6.80000000000000	15
4035.36070000000	7	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.33333333333333	15
4035.36070000000	6.14285714285714	14
4035.36070000000	6.92857142857143	14
4035.36070000000	6.69230769230769	13
4035.36070000000	7	16
4035.36070000000	6.25000000000000	12
4035.36070000000	7.31250000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	6.37500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.42857142857143	14
4035.36070000000	6.68750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.35714285714286	14
4035.36070000000	6.57142857142857	14
4035.36070000000	6.62500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.33333333333333	15
4035.36070000000	6.64285714285714	14
4035.36070000000	6.66666666666667	12
4035.36070000000	7.31250000000000	16
4035.36070000000	7.35714285714286	14
4035.36070000000	6.50000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.76923076923077	13
4035.36070000000	7.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.83333333333333	12
4035.36070000000	6.46153846153846	13
4035.36070000000	7.28571428571429	14
4035.36070000000	7.12500000000000	16
4035.36070000000	6.23076923076923	13
4035.36070000000	7.25000000000000	16
4035.36070000000	6.78571428571429	14


==> cd_medium.dat <==
100000	14.9090909090909	11
70000	15.7692307692308	13
49000	14.7500000000000	12
34300	15.1538461538462	13
24010	14.1538461538462	13
16807	14.8000000000000	15
11764.9000000000	13.9375000000000	16
8235.43000000000	12.1875000000000	16
5764.80100000000	9.81250000000000	16
4035.36070000000	7.07142857142857	14
2824.75249000000	5.54545454545455	11
1977.32674300000	4.90909090909091	11
1384.12872010000	4.75000000000000	12
968.890104069999	4.46153846153846	13
678.223072849000	3.73333333333333	15
678.223072849000	5.75000000000000	16
678.223072849000	5.07142857142857	14
678.223072849000	5.62500000000000	16
678.223072849000	5.23076923076923	13
678.223072849000	6.07142857142857	14
678.223072849000	5.21428571428571	14
678.223072849000	5.43750000000000	16
678.223072849000	6.12500000000000	16
678.223072849000	6.62500000000000	16
678.223072849000	4.87500000000000	16
678.223072849000	5.50000000000000	16
678.223072849000	5.37500000000000	16
678.223072849000	5.81250000000000	16
678.223072849000	5.18750000000000	16
678.223072849000	5.68750000000000	16
678.223072849000	5.50000000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	6.33333333333333	15
678.223072849000	5.46153846153846	13
678.223072849000	5.42857142857143	14
678.223072849000	5.93750000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	5.28571428571429	14
678.223072849000	5.93750000000000	16
678.223072849000	5.15384615384615	13
678.223072849000	5.28571428571429	14
678.223072849000	5.31250000000000	16
678.223072849000	4.75000000000000	12
678.223072849000	5.46666666666667	15
678.223072849000	5.25000000000000	16
678.223072849000	5.80000000000000	15
678.223072849000	5.25000000000000	16
678.223072849000	5.06250000000000	16
678.223072849000	5.37500000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	4.91666666666667	12
678.223072849000	5.50000000000000	16
678.223072849000	5.68750000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	5.66666666666667	15
678.223072849000	5.21428571428571	14
678.223072849000	5.31250000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	5.87500000000000	16
678.223072849000	5.33333333333333	15
678.223072849000	5.71428571428571	14
678.223072849000	6.37500000000000	16
678.223072849000	5.30769230769231	13
678.223072849000	5.35714285714286	14
678.223072849000	5.12500000000000	16
678.223072849000	4.92857142857143	14
678.223072849000	5.43750000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	5.87500000000000	16
678.223072849000	5.50000000000000	16
678.223072849000	5.20000000000000	15
678.223072849000	5.25000000000000	16
678.223072849000	5	12
678.223072849000	4.93750000000000	16
678.223072849000	5.31250000000000	16
678.223072849000	5.37500000000000	16
678.223072849000	5.68750000000000	16
678.223072849000	6.18750000000000	16
678.223072849000	5.62500000000000	16
678.223072849000	5.50000000000000	16
678.223072849000	5.93750000000000	16
678.223072849000	5.78571428571429	14
678.223072849000	5.87500000000000	16
678.223072849000	5.62500000000000	16
678.223072849000	5.37500000000000	16
678.223072849000	5.50000000000000	16
678.223072849000	5.14285714285714	14
678.223072849000	5.50000000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	5.31250000000000	16
678.223072849000	5.86666666666667	15
678.223072849000	5.35714285714286	14
678.223072849000	5.53846153846154	13
678.223072849000	4.87500000000000	16
678.223072849000	4.63636363636364	11
678.223072849000	5.71428571428571	14
678.223072849000	5.06250000000000	16
678.223072849000	5.37500000000000	16
678.223072849000	5.50000000000000	16
678.223072849000	5.23076923076923	13
678.223072849000	5.12500000000000	16
678.223072849000	5.56250000000000	16
678.223072849000	5.15384615384615	13
678.223072849000	5.13333333333333	15
678.223072849000	5.69230769230769	13
678.223072849000	5.43750000000000	16
678.223072849000	5.33333333333333	15
678.223072849000	5.31250000000000	16
678.223072849000	4.75000000000000	16
678.223072849000	5.81250000000000	16
678.223072849000	5.62500000000000	16
678.223072849000	5.75000000000000	16
678.223072849000	5.06250000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	5.31250000000000	16
678.223072849000	5.56250000000000	16
678.223072849000	4.86666666666667	15
678.223072849000	5.87500000000000	16
678.223072849000	5.31250000000000	16
678.223072849000	5.75000000000000	16
678.223072849000	4.76923076923077	13
678.223072849000	5.25000000000000	16
678.223072849000	5.25000000000000	16
678.223072849000	5.62500000000000	16
678.223072849000	5.46666666666667	15
678.223072849000	5.93750000000000	16
678.223072849000	5.31250000000000	16
678.223072849000	5.62500000000000	16
678.223072849000	4.81250000000000	16
678.223072849000	6	16
678.223072849000	5.57142857142857	14
678.223072849000	5	16
678.223072849000	5.37500000000000	16
678.223072849000	5.20000000000000	15
678.223072849000	5.06250000000000	16
678.223072849000	5.87500000000000	16
678.223072849000	6	14
678.223072849000	5.81250000000000	16
678.223072849000	5.69230769230769	13
678.223072849000	5.18750000000000	16
678.223072849000	5.60000000000000	15
678.223072849000	5.21428571428571	14
678.223072849000	5.56250000000000	16
678.223072849000	5.25000000000000	12
678.223072849000	4.91666666666667	12
678.223072849000	5.87500000000000	16
678.223072849000	4.85714285714286	14
678.223072849000	6.68750000000000	16
678.223072849000	5.23076923076923	13
678.223072849000	5.07692307692308	13
678.223072849000	5.87500000000000	16
678.223072849000	5	16
678.223072849000	5.56250000000000	16
678.223072849000	5.56250000000000	16
678.223072849000	5.56250000000000	16
678.223072849000	5.62500000000000	16
678.223072849000	5.62500000000000	16
678.223072849000	5.68750000000000	16
678.223072849000	5.62500000000000	16
678.223072849000	5.06250000000000	16
678.223072849000	5.12500000000000	16
678.223072849000	5.69230769230769	13
678.223072849000	5.25000000000000	16
678.223072849000	4.75000000000000	16
678.223072849000	5.56250000000000	16
678.223072849000	5.50000000000000	14
678.223072849000	4.91666666666667	12
678.223072849000	5.87500000000000	16
678.223072849000	5.35714285714286	14
678.223072849000	5.31250000000000	16
678.223072849000	5.75000000000000	16
678.223072849000	5.28571428571429	14
678.223072849000	5.43750000000000	16
678.223072849000	5.40000000000000	15
678.223072849000	5.31250000000000	16
678.223072849000	5.50000000000000	14
678.223072849000	5.25000000000000	16
678.223072849000	5.66666666666667	15
678.223072849000	5.46666666666667	15
678.223072849000	4.87500000000000	16
678.223072849000	5.18750000000000	16
678.223072849000	4.61538461538462	13
678.223072849000	5.62500000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	5.57142857142857	14
678.223072849000	5.12500000000000	16
678.223072849000	5	13
678.223072849000	4.62500000000000	16
678.223072849000	5	15
678.223072849000	4.53846153846154	13
678.223072849000	5.93750000000000	16
678.223072849000	5.75000000000000	16
678.223072849000	5.13333333333333	15
678.223072849000	5.73333333333333	15
678.223072849000	5.81250000000000	16
678.223072849000	6	16
678.223072849000	5.62500000000000	16
678.223072849000	5.93750000000000	16
678.223072849000	6.37500000000000	16
678.223072849000	5.93750000000000	16
678.223072849000	5.42857142857143	14
678.223072849000	5.12500000000000	16
678.223072849000	4.75000000000000	12
678.223072849000	5.68750000000000	16
678.223072849000	5.81250000000000	16
678.223072849000	5.25000000000000	12
678.223072849000	5.15384615384615	13
678.223072849000	5.13333333333333	15
678.223072849000	5.50000000000000	16
678.223072849000	5.81250000000000	16
678.223072849000	4.68750000000000	16
678.223072849000	5.93750000000000	16
678.223072849000	4.92307692307692	13
678.223072849000	6.12500000000000	16
678.223072849000	4.87500000000000	16
678.223072849000	4.92307692307692	13
678.223072849000	5.12500000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	5.25000000000000	16
678.223072849000	5.78571428571429	14
678.223072849000	4.93750000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	5	11
678.223072849000	5.43750000000000	16
678.223072849000	5.81250000000000	16
678.223072849000	5.75000000000000	16
678.223072849000	5.81250000000000	16
678.223072849000	5.53846153846154	13
678.223072849000	5.81250000000000	16
678.223072849000	5.35714285714286	14
678.223072849000	5.56250000000000	16
678.223072849000	5.38461538461539	13
678.223072849000	5.56250000000000	16
678.223072849000	6	16
678.223072849000	5.31250000000000	16
678.223072849000	5.62500000000000	16
678.223072849000	4.93750000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	5.33333333333333	15
678.223072849000	5.56250000000000	16
678.223072849000	6.25000000000000	16
678.223072849000	5.50000000000000	14
678.223072849000	4.86666666666667	15
678.223072849000	5.31250000000000	16
678.223072849000	5.75000000000000	16
678.223072849000	4.92307692307692	13
678.223072849000	5.31250000000000	16
678.223072849000	4.85714285714286	14
678.223072849000	5.50000000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	5.93750000000000	16
678.223072849000	6	16
678.223072849000	4.75000000000000	16
678.223072849000	5	13
678.223072849000	5.43750000000000	16
678.223072849000	4.92307692307692	13
678.223072849000	5.87500000000000	16
678.223072849000	5.56250000000000	16
678.223072849000	5.62500000000000	16
678.223072849000	6.12500000000000	16
678.223072849000	5.16666666666667	12
678.223072849000	5.18750000000000	16
678.223072849000	5.60000000000000	15
678.223072849000	5.43750000000000	16
678.223072849000	5.68750000000000	16
678.223072849000	5.75000000000000	16
678.223072849000	5.37500000000000	16
678.223072849000	5.53333333333333	15
678.223072849000	5.21428571428571	14
678.223072849000	5.31250000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	5.81250000000000	16
678.223072849000	5.28571428571429	14
678.223072849000	5.37500000000000	16
678.223072849000	5.50000000000000	16
678.223072849000	5.06666666666667	15
678.223072849000	4.93750000000000	16
678.223072849000	5.33333333333333	12
678.223072849000	4.75000000000000	16
678.223072849000	5.73333333333333	15
678.223072849000	4.85714285714286	14
678.223072849000	5.28571428571429	14
678.223072849000	5.81250000000000	16
678.223072849000	5.43750000000000	16
678.223072849000	5.38461538461539	13
678.223072849000	5.75000000000000	16
678.223072849000	6	16
678.223072849000	5.25000000000000	16
678.223072849000	5.56250000000000	16
678.223072849000	4.72727272727273	11
678.223072849000	6.31250000000000	16
678.223072849000	5.12500000000000	16
678.223072849000	4.75000000000000	16
678.223072849000	6.07142857142857	14
678.223072849000	5.50000000000000	14
678.223072849000	5.40000000000000	15
678.223072849000	5.06250000000000	16
678.223072849000	5.68750000000000	16
678.223072849000	5.85714285714286	14
678.223072849000	5.18750000000000	16
678.223072849000	5.37500000000000	16
678.223072849000	5.53846153846154	13
678.223072849000	5.75000000000000	16
678.223072849000	5.50000000000000	16
678.223072849000	5.06666666666667	15
678.223072849000	5.62500000000000	16
678.223072849000	5.50000000000000	16
678.223072849000	5.62500000000000	16
678.223072849000	5.56250000000000	16
678.223072849000	5.25000000000000	12
678.223072849000	6	16
678.223072849000	5.60000000000000	15
678.223072849000	4.87500000000000	16
678.223072849000	6.12500000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	7.06250000000000	16
4035.36070000000	6.37500000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	6.20000000000000	15
4035.36070000000	7.18750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	8.12500000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7	14
4035.36070000000	6.68750000000000	16
4035.36070000000	8.56250000000000	16
4035.36070000000	8	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7	16
4035.36070000000	7.64285714285714	14
4035.36070000000	6.92857142857143	14
4035.36070000000	6.73333333333333	15
4035.36070000000	6.43750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.33333333333333	15
4035.36070000000	6.87500000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.26666666666667	15
4035.36070000000	7.14285714285714	14
4035.36070000000	7.25000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.26666666666667	15
4035.36070000000	6.31250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.07692307692308	13
4035.36070000000	7.06250000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	6.66666666666667	15
4035.36070000000	8.13333333333333	15
4035.36070000000	8.06250000000000	16
4035.36070000000	7.21428571428571	14
4035.36070000000	8.25000000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	6.80000000000000	15
4035.36070000000	7	15
4035.36070000000	6.86666666666667	15
4035.36070000000	7.68750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.73333333333333	15
4035.36070000000	8.12500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.26666666666667	15
4035.36070000000	7.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.31250000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7	16
4035.36070000000	6.53333333333333	15
4035.36070000000	6.18750000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	8.75000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	8.18750000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	6.12500000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.35714285714286	14
4035.36070000000	6.68750000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7	16
4035.36070000000	6.71428571428571	14
4035.36070000000	6.85714285714286	14
4035.36070000000	6.81250000000000	16
4035.36070000000	6.35714285714286	14
4035.36070000000	7	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	7.12500000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.86666666666667	15
4035.36070000000	7.43750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	6.43750000000000	16
4035.36070000000	6.92857142857143	14
4035.36070000000	7.06250000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.69230769230769	13
4035.36070000000	6.75000000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7	15
4035.36070000000	6.53333333333333	15
4035.36070000000	7.06250000000000	16
4035.36070000000	7.06666666666667	15
4035.36070000000	6.35714285714286	14
4035.36070000000	6.84615384615385	13
4035.36070000000	7.06250000000000	16
4035.36070000000	5.92857142857143	14
4035.36070000000	6.75000000000000	12
4035.36070000000	6.42857142857143	14
4035.36070000000	6.93750000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	8	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7	15
4035.36070000000	6.78571428571429	14
4035.36070000000	7.25000000000000	16
4035.36070000000	6.50000000000000	14
4035.36070000000	6.15384615384615	13
4035.36070000000	5.84615384615385	13
4035.36070000000	6.92307692307692	13
4035.36070000000	7.43750000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7	14
4035.36070000000	7.14285714285714	14
4035.36070000000	6.84615384615385	13
4035.36070000000	6.62500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.14285714285714	14
4035.36070000000	6.87500000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	8.68750000000000	16
4035.36070000000	7	14
4035.36070000000	7.31250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.66666666666667	12
4035.36070000000	6.80000000000000	15
4035.36070000000	7	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.33333333333333	15
4035.36070000000	6.14285714285714	14
4035.36070000000	6.92857142857143	14
4035.36070000000	6.69230769230769	13
4035.36070000000	7	16
4035.36070000000	6.25000000000000	12
4035.36070000000	7.31250000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	6.37500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.42857142857143	14
4035.36070000000	6.68750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.35714285714286	14
4035.36070000000	6.57142857142857	14
4035.36070000000	6.62500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.33333333333333	15
4035.36070000000	6.64285714285714	14
4035.36070000000	6.66666666666667	12
4035.36070000000	7.31250000000000	16
4035.36070000000	7.35714285714286	14
4035.36070000000	6.50000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.76923076923077	13
4035.36070000000	7.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.83333333333333	12
4035.36070000000	6.46153846153846	13
4035.36070000000	7.28571428571429	14
4035.36070000000	7.12500000000000	16
4035.36070000000	6.23076923076923	13
4035.36070000000	7.25000000000000	16
4035.36070000000	6.78571428571429	14


==> cd_small.dat <==
100000	16	12
70000	15.7500000000000	12
49000	16	13
34300	15.7142857142857	14
24010	14	13
16807	15.2500000000000	16
11764.9000000000	12.3750000000000	16
8235.43000000000	8.30769230769231	13
5764.80100000000	9.31250000000000	16
4035.36070000000	8.25000000000000	16
2824.75249000000	6.27272727272727	11
1977.32674300000	7.37500000000000	16
1384.12872010000	5	11
968.890104069999	5.69230769230769	13
678.223072849000	4.75000000000000	16
474.756150994300	4	11
332.329305696010	4.75000000000000	16
232.630513987207	3.75000000000000	16
162.841359791045	3.50000000000000	10
162.841359791045	4.45454545454545	11
162.841359791045	4.62500000000000	16
162.841359791045	4.18181818181818	11
162.841359791045	4.50000000000000	10
162.841359791045	3.92307692307692	13
162.841359791045	4.33333333333333	12
162.841359791045	4.60000000000000	10
162.841359791045	4	16
162.841359791045	4.33333333333333	9
162.841359791045	4.50000000000000	10
162.841359791045	4.54545454545455	11
162.841359791045	4.72727272727273	11
162.841359791045	4.27272727272727	11
162.841359791045	4.27272727272727	11
162.841359791045	4.40000000000000	10
162.841359791045	4.72727272727273	11
162.841359791045	4.60000000000000	15
162.841359791045	4.75000000000000	16
162.841359791045	4.93750000000000	16
162.841359791045	4.43750000000000	16
162.841359791045	4.25000000000000	16
162.841359791045	4.50000000000000	12
162.841359791045	4.50000000000000	16
162.841359791045	4.72727272727273	11
162.841359791045	4	12
162.841359791045	4.81818181818182	11
162.841359791045	4.50000000000000	16
162.841359791045	4.81250000000000	16
162.841359791045	4.54545454545455	11
162.841359791045	4.50000000000000	16
162.841359791045	4.87500000000000	16
162.841359791045	4.50000000000000	10
162.841359791045	4.81250000000000	16
162.841359791045	4.80000000000000	10
162.841359791045	3.81818181818182	11
162.841359791045	4.70000000000000	10
162.841359791045	4.31250000000000	16
162.841359791045	4.50000000000000	10
162.841359791045	4.18181818181818	11
162.841359791045	4.56250000000000	16
162.841359791045	4.37500000000000	16
162.841359791045	4.30000000000000	10
162.841359791045	4.56250000000000	16
162.841359791045	4.50000000000000	10
162.841359791045	5	11
162.841359791045	4	16
162.841359791045	4.37500000000000	16
162.841359791045	4.58333333333333	12
162.841359791045	4.87500000000000	16
162.841359791045	4.45454545454545	11
162.841359791045	4.56250000000000	16
162.841359791045	4.54545454545455	11
162.841359791045	4.55555555555556	9
162.841359791045	3.87500000000000	16
162.841359791045	4.54545454545455	11
162.841359791045	4.63636363636364	11
162.841359791045	4.30000000000000	10
162.841359791045	4.56250000000000	16
162.841359791045	4.68750000000000	16
162.841359791045	4.62500000000000	16
162.841359791045	4.37500000000000	16
162.841359791045	4.45454545454545	11
162.841359791045	4.50000000000000	10
162.841359791045	4.09090909090909	11
162.841359791045	4.83333333333333	12
162.841359791045	4.62500000000000	16
162.841359791045	4.62500000000000	16
162.841359791045	4.43750000000000	16
162.841359791045	4.22222222222222	9
162.841359791045	4.73333333333333	15
162.841359791045	4.54545454545455	11
162.841359791045	4.81818181818182	11
162.841359791045	4.62500000000000	16
162.841359791045	4.27272727272727	11
162.841359791045	4.40000000000000	10
162.841359791045	3.93750000000000	16
162.841359791045	4.60000000000000	10
162.841359791045	4.33333333333333	12
162.841359791045	4.06250000000000	16
162.841359791045	4.66666666666667	15
162.841359791045	4.37500000000000	16
162.841359791045	4	11
162.841359791045	3.80000000000000	10
162.841359791045	4.27272727272727	11
162.841359791045	4.06250000000000	16
162.841359791045	4.66666666666667	12
162.841359791045	4.63636363636364	11
162.841359791045	4.45454545454545	11
162.841359791045	4.06250000000000	16
162.841359791045	4.60000000000000	10
162.841359791045	4.20000000000000	10
162.841359791045	4.63636363636364	11
162.841359791045	4.70000000000000	10
162.841359791045	4.62500000000000	16
162.841359791045	4.90000000000000	10
162.841359791045	4.75000000000000	12
162.841359791045	4.30000000000000	10
162.841359791045	4.62500000000000	16
162.841359791045	4.54545454545455	11
162.841359791045	4.75000000000000	12
162.841359791045	4.60000000000000	10
162.841359791045	4.63636363636364	11
162.841359791045	4.43750000000000	16
162.841359791045	4.83333333333333	12
162.841359791045	4.81250000000000	16
162.841359791045	4.62500000000000	16
162.841359791045	4.28571428571429	14
162.841359791045	4.36363636363636	11
162.841359791045	3.83333333333333	12
162.841359791045	4.16666666666667	12
162.841359791045	4.22222222222222	9
162.841359791045	4	16
162.841359791045	4.50000000000000	16
162.841359791045	4.63636363636364	11
162.841359791045	4.83333333333333	12
162.841359791045	4.72727272727273	11
162.841359791045	4.81250000000000	16
162.841359791045	3.81818181818182	11
162.841359791045	4.27272727272727	11
162.841359791045	4.45454545454545	11
162.841359791045	4.91666666666667	12
162.841359791045	4.58333333333333	12
162.841359791045	4.81818181818182	11
162.841359791045	4.54545454545455	11
162.841359791045	4.36363636363636	11
162.841359791045	4.45454545454545	11
162.841359791045	4.60000000000000	10
162.841359791045	4.40000000000000	10
162.841359791045	4.58333333333333	12
162.841359791045	4.18181818181818	11
162.841359791045	4.58333333333333	12
162.841359791045	4.12500000000000	16
162.841359791045	4.40000000000000	10
162.841359791045	4.58333333333333	12
162.841359791045	4.27272727272727	11
162.841359791045	4.66666666666667	12
162.841359791045	4.75000000000000	16
162.841359791045	4.31250000000000	16
162.841359791045	4.63636363636364	11
162.841359791045	4.30000000000000	10
162.841359791045	4.75000000000000	12
162.841359791045	4	11
162.841359791045	4.18750000000000	16
162.841359791045	4.38461538461539	13
162.841359791045	4.54545454545455	11
162.841359791045	4.83333333333333	12
162.841359791045	4.58333333333333	12
162.841359791045	4.72727272727273	11
162.841359791045	4.50000000000000	10
162.841359791045	4.72727272727273	11
162.841359791045	4.66666666666667	12
162.841359791045	4.63636363636364	11
162.841359791045	4.66666666666667	15
162.841359791045	4.58333333333333	12
162.841359791045	4.81818181818182	11
162.841359791045	4.63636363636364	11
162.841359791045	4.18181818181818	11
162.841359791045	4.50000000000000	10
162.841359791045	4.66666666666667	12
162.841359791045	4.50000000000000	10
162.841359791045	4.28571428571429	14
162.841359791045	4	11
162.841359791045	4.18750000000000	16
162.841359791045	4.87500000000000	16
162.841359791045	5.12500000000000	16
162.841359791045	4.50000000000000	10
162.841359791045	4.63636363636364	11
162.841359791045	4.25000000000000	12
162.841359791045	4.54545454545455	11
162.841359791045	4.60000000000000	10
162.841359791045	4.72727272727273	11
162.841359791045	4.10000000000000	10
162.841359791045	4.63636363636364	11
162.841359791045	4.62500000000000	16
162.841359791045	4.58333333333333	12
162.841359791045	4.58333333333333	12
162.841359791045	4.50000000000000	10
162.841359791045	3.87500000000000	16
162.841359791045	4.63636363636364	11
162.841359791045	4.08333333333333	12
162.841359791045	4.69230769230769	13
162.841359791045	3.93750000000000	16
162.841359791045	4.30000000000000	10
162.841359791045	4.81818181818182	11
162.841359791045	4.09090909090909	11
162.841359791045	4.72727272727273	11
162.841359791045	4.66666666666667	12
162.841359791045	3.80000000000000	10
162.841359791045	4.30000000000000	10
162.841359791045	4.13333333333333	15
162.841359791045	4.40000000000000	10
162.841359791045	4.66666666666667	12
162.841359791045	4.16666666666667	12
162.841359791045	4.50000000000000	16
162.841359791045	4.63636363636364	11
162.841359791045	4.45454545454545	11
162.841359791045	4.60000000000000	10
162.841359791045	4.58333333333333	12
162.841359791045	4.54545454545455	11
162.841359791045	4.50000000000000	10
162.841359791045	4.37500000000000	16
162.841359791045	4.06250000000000	16
162.841359791045	5	11
162.841359791045	4.18750000000000	16
162.841359791045	4.41666666666667	12
162.841359791045	4.45454545454545	11
162.841359791045	4.41666666666667	12
162.841359791045	4.54545454545455	11
162.841359791045	4.30000000000000	10
162.841359791045	4.90909090909091	11
162.841359791045	4.56250000000000	16
162.841359791045	4.36363636363636	11
162.841359791045	4	15
162.841359791045	4.30000000000000	10
162.841359791045	4.41666666666667	12
162.841359791045	4.75000000000000	12
162.841359791045	4.41666666666667	12
162.841359791045	4.27272727272727	11
162.841359791045	4.27272727272727	11
162.841359791045	4.25000000000000	16
162.841359791045	4.80000000000000	10
162.841359791045	4.20000000000000	10
162.841359791045	4.66666666666667	12
162.841359791045	4.30000000000000	10
162.841359791045	4.54545454545455	11
162.841359791045	4.68750000000000	16
162.841359791045	4.18181818181818	11
162.841359791045	4.45454545454545	11
162.841359791045	4.66666666666667	12
162.841359791045	4.30000000000000	10
162.841359791045	4.41666666666667	12
162.841359791045	4.93750000000000	16
162.841359791045	4.54545454545455	11
162.841359791045	5	11
162.841359791045	4.20000000000000	10
162.841359791045	4.63636363636364	11
162.841359791045	4.81250000000000	16
162.841359791045	4.36363636363636	11
162.841359791045	4.72727272727273	11
162.841359791045	4.50000000000000	10
162.841359791045	4.63636363636364	11
162.841359791045	4.45454545454545	11
162.841359791045	4.12500000000000	16
162.841359791045	4.45454545454545	11
162.841359791045	4.56250000000000	16
162.841359791045	4.72727272727273	11
162.841359791045	4.45454545454545	11
162.841359791045	4.81818181818182	11
162.841359791045	4.54545454545455	11
162.841359791045	4.63636363636364	11
162.841359791045	4.18750000000000	16
162.841359791045	4.72727272727273	11
162.841359791045	4.30000000000000	10
162.841359791045	4.36363636363636	11
162.841359791045	4.93750000000000	16
162.841359791045	4.36363636363636	11
162.841359791045	4.75000000000000	16
162.841359791045	4.66666666666667	12
162.841359791045	4.45454545454545	11
162.841359791045	4.36363636363636	11
162.841359791045	4.20000000000000	10
162.841359791045	4.30000000000000	10
162.841359791045	4.62500000000000	16
162.841359791045	4.58333333333333	12
162.841359791045	4.30000000000000	10
162.841359791045	4.41666666666667	12
162.841359791045	4.09090909090909	11
162.841359791045	4.27272727272727	11
162.841359791045	4.08333333333333	12
162.841359791045	4.45454545454545	11
162.841359791045	4.50000000000000	12
162.841359791045	4.27272727272727	11
162.841359791045	4.36363636363636	11
162.841359791045	4.09090909090909	11
162.841359791045	4.10000000000000	10
162.841359791045	4.45454545454545	11
162.841359791045	4.68750000000000	16
162.841359791045	3.93750000000000	16
162.841359791045	4.50000000000000	10
162.841359791045	4.54545454545455	11
162.841359791045	4.06250000000000	16
162.841359791045	4.50000000000000	12
162.841359791045	4.54545454545455	11
162.841359791045	4.54545454545455	11
162.841359791045	4.31250000000000	16
162.841359791045	4.25000000000000	16
162.841359791045	4.60000000000000	10
162.841359791045	4.50000000000000	10
162.841359791045	4.58333333333333	12
162.841359791045	4.72727272727273	11
162.841359791045	4.27272727272727	11
162.841359791045	4.06250000000000	16
162.841359791045	4.20000000000000	15
162.841359791045	4.50000000000000	10
162.841359791045	4.16666666666667	12
162.841359791045	4.63636363636364	11
162.841359791045	4.91666666666667	12
162.841359791045	4	10
162.841359791045	4.72727272727273	11
162.841359791045	4.75000000000000	12
162.841359791045	4.45454545454545	11
162.841359791045	4.63636363636364	11
162.841359791045	4.72727272727273	11
162.841359791045	4.91666666666667	12
162.841359791045	4.50000000000000	12
162.841359791045	4.18181818181818	11
162.841359791045	4.50000000000000	10
162.841359791045	4.87500000000000	16
162.841359791045	4.54545454545455	11
162.841359791045	4.40000000000000	10
162.841359791045	4.38461538461539	13
162.841359791045	4.92307692307692	13
162.841359791045	4.66666666666667	12
162.841359791045	4.54545454545455	11
162.841359791045	4.25000000000000	12
162.841359791045	4.16666666666667	12
162.841359791045	4.06250000000000	16
162.841359791045	4.54545454545455	11
162.841359791045	4.70000000000000	10
162.841359791045	4.63636363636364	11
162.841359791045	4.36363636363636	11
162.841359791045	4.08333333333333	12
162.841359791045	4.60000000000000	10
162.841359791045	4.72727272727273	11
162.841359791045	4.70000000000000	10
162.841359791045	4.36363636363636	11
162.841359791045	4.54545454545455	11
162.841359791045	4.36363636363636	11
162.841359791045	4.36363636363636	11
162.841359791045	4.36363636363636	11
162.841359791045	4.63636363636364	11
162.841359791045	4.72727272727273	11
162.841359791045	4.10000000000000	10
162.841359791045	4.40000000000000	10
162.841359791045	3.93750000000000	16
162.841359791045	4.18750000000000	16
162.841359791045	4.06250000000000	16
162.841359791045	4.27272727272727	11
162.841359791045	4.93750000000000	16
162.841359791045	4.27272727272727	11
162.841359791045	4.10000000000000	10
162.841359791045	4.58333333333333	12
162.841359791045	4.25000000000000	16
162.841359791045	4.30000000000000	10
162.841359791045	4.75000000000000	12
162.841359791045	4.45454545454545	11
162.841359791045	4.54545454545455	11
162.841359791045	4.58333333333333	12
162.841359791045	4.37500000000000	16
162.841359791045	4.41666666666667	12
162.841359791045	4.58333333333333	12
162.841359791045	4.41666666666667	12
162.841359791045	4.58333333333333	12
162.841359791045	4.27272727272727	11
162.841359791045	4	10
162.841359791045	4.58333333333333	12
162.841359791045	4.63636363636364	11
162.841359791045	4.40000000000000	10
162.841359791045	4.54545454545455	11
162.841359791045	4.36363636363636	11
162.841359791045	4.06250000000000	16
162.841359791045	4.46153846153846	13
162.841359791045	4.54545454545455	11
162.841359791045	4.33333333333333	12
162.841359791045	4.06666666666667	15
162.841359791045	4.30000000000000	10
162.841359791045	4.45454545454545	11
162.841359791045	4.41666666666667	12
162.841359791045	4.63636363636364	11
162.841359791045	4.54545454545455	11
162.841359791045	4.36363636363636	11
162.841359791045	3.90000000000000	10
162.841359791045	4.30000000000000	10
162.841359791045	4.43750000000000	16
162.841359791045	4.90909090909091	11
162.841359791045	4.66666666666667	12
162.841359791045	4.70000000000000	10
162.841359791045	4.45454545454545	11
162.841359791045	4.45454545454545	11
162.841359791045	4.54545454545455	11
162.841359791045	4.25000000000000	12
162.841359791045	4.16666666666667	12
162.841359791045	4.50000000000000	10
162.841359791045	4.16666666666667	12
162.841359791045	4.25000000000000	12
162.841359791045	4.50000000000000	12
162.841359791045	4.25000000000000	16
162.841359791045	4.83333333333333	12
162.841359791045	4.45454545454545	11
162.841359791045	4.36363636363636	11
162.841359791045	4.20000000000000	10
162.841359791045	4.63636363636364	11
162.841359791045	4.30769230769231	13
162.841359791045	4.62500000000000	16
162.841359791045	4.36363636363636	11
162.841359791045	3.93750000000000	16
162.841359791045	4.50000000000000	10
162.841359791045	4.75000000000000	12
162.841359791045	4.81818181818182	11
162.841359791045	4.63636363636364	11
162.841359791045	4.45454545454545	11
162.841359791045	4.54545454545455	11
162.841359791045	4.75000000000000	12
162.841359791045	4.36363636363636	11
162.841359791045	4.66666666666667	12
162.841359791045	4.25000000000000	12
162.841359791045	5	16
162.841359791045	4.54545454545455	11
162.841359791045	3.93750000000000	16
162.841359791045	4.40000000000000	15
162.841359791045	4.75000000000000	16
162.841359791045	4.10000000000000	10
162.841359791045	4.75000000000000	12
162.841359791045	4.55555555555556	9
162.841359791045	4.72727272727273	11
162.841359791045	4.40000000000000	10
162.841359791045	4.54545454545455	11
162.841359791045	4.20000000000000	10
162.841359791045	4.18750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7	16
4035.36070000000	6.71428571428571	14
4035.36070000000	6.85714285714286	14
4035.36070000000	6.81250000000000	16
4035.36070000000	6.35714285714286	14
4035.36070000000	7	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	7.12500000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.86666666666667	15
4035.36070000000	7.43750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	6.43750000000000	16
4035.36070000000	6.92857142857143	14
4035.36070000000	7.06250000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.69230769230769	13
4035.36070000000	6.75000000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7	15
4035.36070000000	6.53333333333333	15
4035.36070000000	7.06250000000000	16
4035.36070000000	7.06666666666667	15
4035.36070000000	6.35714285714286	14
4035.36070000000	6.84615384615385	13
4035.36070000000	7.06250000000000	16
4035.36070000000	5.92857142857143	14
4035.36070000000	6.75000000000000	12
4035.36070000000	6.42857142857143	14
4035.36070000000	6.93750000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	8	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7	15
4035.36070000000	6.78571428571429	14
4035.36070000000	7.25000000000000	16
4035.36070000000	6.50000000000000	14
4035.36070000000	6.15384615384615	13
4035.36070000000	5.84615384615385	13
4035.36070000000	6.92307692307692	13
4035.36070000000	7.43750000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7	14
4035.36070000000	7.14285714285714	14
4035.36070000000	6.84615384615385	13
4035.36070000000	6.62500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.14285714285714	14
4035.36070000000	6.87500000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	8.68750000000000	16
4035.36070000000	7	14
4035.36070000000	7.31250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.66666666666667	12
4035.36070000000	6.80000000000000	15
4035.36070000000	7	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.33333333333333	15
4035.36070000000	6.14285714285714	14
4035.36070000000	6.92857142857143	14
4035.36070000000	6.69230769230769	13
4035.36070000000	7	16
4035.36070000000	6.25000000000000	12
4035.36070000000	7.31250000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	6.37500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.42857142857143	14
4035.36070000000	6.68750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.35714285714286	14
4035.36070000000	6.57142857142857	14
4035.36070000000	6.62500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.33333333333333	15
4035.36070000000	6.64285714285714	14
4035.36070000000	6.66666666666667	12
4035.36070000000	7.31250000000000	16
4035.36070000000	7.35714285714286	14
4035.36070000000	6.50000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.76923076923077	13
4035.36070000000	7.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.83333333333333	12
4035.36070000000	6.46153846153846	13
4035.36070000000	7.28571428571429	14
4035.36070000000	7.12500000000000	16
4035.36070000000	6.23076923076923	13
4035.36070000000	7.25000000000000	16
4035.36070000000	6.78571428571429	14


==> poi_fine.dat <==
100000	19.4375000000000	16
70000	18.3333333333333	15
49000	15.8000000000000	15
34300	14.9333333333333	15
24010	15.1875000000000	16
16807	14.5000000000000	16
11764.9000000000	13.5000000000000	16
8235.43000000000	9.13333333333333	15
5764.80100000000	7.37500000000000	16
4035.36070000000	5.76923076923077	13
4035.36070000000	7.37500000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.80000000000000	15
4035.36070000000	5.93750000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	7.40000000000000	15
4035.36070000000	7.25000000000000	16
4035.36070000000	7.26666666666667	15
4035.36070000000	7.25000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	8.62500000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.57142857142857	14
4035.36070000000	7.62500000000000	16
4035.36070000000	6.93333333333333	15
4035.36070000000	7.28571428571429	14
4035.36070000000	7.30769230769231	13
4035.36070000000	6.56250000000000	16
4035.36070000000	7.20000000000000	15
4035.36070000000	7.68750000000000	16
4035.36070000000	7.23076923076923	13
4035.36070000000	7.43750000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.42857142857143	14
4035.36070000000	7.50000000000000	14
4035.36070000000	7.68750000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	8.31250000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	6.40000000000000	15
4035.36070000000	7.18750000000000	16
4035.36070000000	7.14285714285714	14
4035.36070000000	7.56250000000000	16
4035.36070000000	7.42857142857143	14
4035.36070000000	7.66666666666667	15
4035.36070000000	7.60000000000000	15
4035.36070000000	7.53333333333333	15
4035.36070000000	8.18750000000000	16
4035.36070000000	7.20000000000000	15
4035.36070000000	7.33333333333333	15
4035.36070000000	8.18750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.93333333333333	15
4035.36070000000	7.28571428571429	14
4035.36070000000	7.20000000000000	15
4035.36070000000	7	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.14285714285714	14
4035.36070000000	8.43750000000000	16
4035.36070000000	7.78571428571429	14
4035.36070000000	7.21428571428571	14
4035.36070000000	7.07692307692308	13
4035.36070000000	7.25000000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	7.07692307692308	13
4035.36070000000	7.21428571428571	14
4035.36070000000	7.62500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	8.56250000000000	16
4035.36070000000	7.66666666666667	15
4035.36070000000	7.12500000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	6.86666666666667	15
4035.36070000000	8	16
4035.36070000000	8	16
4035.36070000000	7.73333333333333	15
4035.36070000000	7.50000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.53846153846154	13
4035.36070000000	8	16
4035.36070000000	8.25000000000000	16
4035.36070000000	7.73333333333333	15
4035.36070000000	8.18750000000000	16
4035.36070000000	6.43750000000000	16
4035.36070000000	7.40000000000000	15
4035.36070000000	7.50000000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.28571428571429	14
4035.36070000000	8.13333333333333	15
4035.36070000000	8.37500000000000	16
4035.36070000000	7	13
4035.36070000000	7.68750000000000	16
4035.36070000000	8.25000000000000	16
4035.36070000000	7.66666666666667	15
4035.36070000000	7.56250000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	8.06250000000000	16
4035.36070000000	6.46666666666667	15
4035.36070000000	8.62500000000000	16
4035.36070000000	6.85714285714286	14
4035.36070000000	6.84615384615385	13
4035.36070000000	7.46153846153846	13
4035.36070000000	7.60000000000000	15
4035.36070000000	6.76923076923077	13
4035.36070000000	7	16
4035.36070000000	6.78571428571429	14
4035.36070000000	8.62500000000000	16
4035.36070000000	7.46666666666667	15
4035.36070000000	6.16666666666667	12
4035.36070000000	7.31250000000000	16
4035.36070000000	6.61538461538462	13
4035.36070000000	7.46666666666667	15
4035.36070000000	7.21428571428571	14
4035.36070000000	6.92857142857143	14
4035.36070000000	7.23076923076923	13
4035.36070000000	7.40000000000000	15
4035.36070000000	7.62500000000000	16
4035.36070000000	7.14285714285714	14
4035.36070000000	7.56250000000000	16
4035.36070000000	6.50000000000000	12
4035.36070000000	7.50000000000000	16
4035.36070000000	7.78571428571429	14
4035.36070000000	8.18750000000000	16
4035.36070000000	7.78571428571429	14
4035.36070000000	7.62500000000000	16
4035.36070000000	7.38461538461539	13
4035.36070000000	7.87500000000000	16
4035.36070000000	8.06250000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.57142857142857	14
4035.36070000000	7.73333333333333	15
4035.36070000000	8.06250000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.20000000000000	15
4035.36070000000	7.50000000000000	16
4035.36070000000	7.06666666666667	15
4035.36070000000	7.87500000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	7.13333333333333	15
4035.36070000000	7.60000000000000	15
4035.36070000000	6.69230769230769	13
4035.36070000000	8.87500000000000	16
4035.36070000000	8	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.28571428571429	14
4035.36070000000	7.28571428571429	14
4035.36070000000	7.43750000000000	16
4035.36070000000	7.26666666666667	15
4035.36070000000	7.93750000000000	16
4035.36070000000	8.18750000000000	16
4035.36070000000	7.66666666666667	15
4035.36070000000	8.93750000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	8.56250000000000	16
4035.36070000000	6.85714285714286	14
4035.36070000000	7.56250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.14285714285714	14
4035.36070000000	7.75000000000000	16
4035.36070000000	7	15
4035.36070000000	7.68750000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.78571428571429	14
4035.36070000000	7.62500000000000	16
4035.36070000000	7.71428571428571	14
4035.36070000000	7.37500000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	8.06250000000000	16
4035.36070000000	7.30769230769231	13
4035.36070000000	7.43750000000000	16
4035.36070000000	8.25000000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7.53333333333333	15
4035.36070000000	7.75000000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.66666666666667	15
4035.36070000000	6.87500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7	16
4035.36070000000	7.68750000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.31250000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7	16
4035.36070000000	6.93333333333333	15
4035.36070000000	7	16
4035.36070000000	7.75000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.61538461538462	13
4035.36070000000	7.43750000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7	16
4035.36070000000	7.31250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.53333333333333	15
4035.36070000000	7.12500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7	16
4035.36070000000	7.66666666666667	15
4035.36070000000	6.93750000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	7	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.46666666666667	15
4035.36070000000	8	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.84615384615385	13
4035.36070000000	7.31250000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	8.43750000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	8.06250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.13333333333333	15
4035.36070000000	7.25000000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	8	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.60000000000000	15
4035.36070000000	6.93750000000000	16
4035.36070000000	6.85714285714286	14
4035.36070000000	6.68750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7.13333333333333	15
4035.36070000000	7	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7	16
4035.36070000000	7.46666666666667	15
4035.36070000000	7.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7	16
4035.36070000000	6.31250000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.06666666666667	15
4035.36070000000	7.25000000000000	16
4035.36070000000	7	16
4035.36070000000	6.56250000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	8	16
4035.36070000000	7.75000000000000	16
4035.36070000000	7	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	7	14
4035.36070000000	7.56250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7	15
4035.36070000000	7.06250000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.37500000000000	16
4035.36070000000	7	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	8.06250000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.28571428571429	14
4035.36070000000	7.37500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	8	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	8.43750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.31250000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.12500000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7	16
4035.36070000000	7.75000000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7	16
4035.36070000000	6.80000000000000	15
4035.36070000000	6.93750000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.30769230769231	13
4035.36070000000	7.18750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.73333333333333	15
4035.36070000000	7.50000000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	6.86666666666667	15
4035.36070000000	7.06250000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.92307692307692	13
4035.36070000000	6.81250000000000	16
4035.36070000000	7	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	8	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.81250000000000	16


==> poi_medium.dat <==
100000	19.9333333333333	15
70000	17.7333333333333	15
49000	14.6923076923077	13
34300	16.6875000000000	16
24010	15.4375000000000	16
16807	12.5000000000000	16
11764.9000000000	11.6250000000000	16
8235.43000000000	8.86666666666667	15
5764.80100000000	7.18750000000000	16
5764.80100000000	9.25000000000000	16
5764.80100000000	8.25000000000000	16
5764.80100000000	9	16
5764.80100000000	8.50000000000000	16
5764.80100000000	8.50000000000000	16
5764.80100000000	8.62500000000000	16
5764.80100000000	9.18750000000000	16
5764.80100000000	8.33333333333333	15
5764.80100000000	9.13333333333333	15
5764.80100000000	8.40000000000000	15
5764.80100000000	9	15
5764.80100000000	9.13333333333333	15
5764.80100000000	9.18750000000000	16
5764.80100000000	8.87500000000000	16
5764.80100000000	8.40000000000000	15
5764.80100000000	8	15
5764.80100000000	8	13
5764.80100000000	8.57142857142857	14
5764.80100000000	8.62500000000000	16
5764.80100000000	8.21428571428571	14
5764.80100000000	8.73333333333333	15
5764.80100000000	8.56250000000000	16
5764.80100000000	8.42857142857143	14
4035.36070000000	6.07692307692308	13
4035.36070000000	7.62500000000000	16
4035.36070000000	7.42857142857143	14
4035.36070000000	7.42857142857143	14
4035.36070000000	7.64285714285714	14
4035.36070000000	7.66666666666667	15
4035.36070000000	7.46666666666667	15
4035.36070000000	7.81250000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	6.93333333333333	15
4035.36070000000	7.20000000000000	15
4035.36070000000	7.07142857142857	14
4035.36070000000	7.26666666666667	15
4035.36070000000	7.35714285714286	14
4035.36070000000	7.66666666666667	15
4035.36070000000	7.80000000000000	15
4035.36070000000	7	14
4035.36070000000	8.12500000000000	16
4035.36070000000	7	14
4035.36070000000	6.85714285714286	14
4035.36070000000	7.43750000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.80000000000000	15
4035.36070000000	7.16666666666667	12
4035.36070000000	6.57142857142857	14
4035.36070000000	7.06666666666667	15
4035.36070000000	7.37500000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7	15
4035.36070000000	7.30769230769231	13
4035.36070000000	8.31250000000000	16
4035.36070000000	7.57142857142857	14
4035.36070000000	7.15384615384615	13
4035.36070000000	7	13
4035.36070000000	7.43750000000000	16
4035.36070000000	7.80000000000000	15
4035.36070000000	7.07692307692308	13
4035.36070000000	7.07692307692308	13
4035.36070000000	7.35714285714286	14
4035.36070000000	7.12500000000000	16
4035.36070000000	7.15384615384615	13
4035.36070000000	6.40000000000000	15
4035.36070000000	8.37500000000000	16
4035.36070000000	7.85714285714286	14
4035.36070000000	6.93750000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	7.71428571428571	14
4035.36070000000	6.68750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.30769230769231	13
4035.36070000000	7.75000000000000	16
4035.36070000000	8.06250000000000	16
4035.36070000000	7.53333333333333	15
4035.36070000000	7.75000000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	7.35714285714286	14
4035.36070000000	6.81250000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	7.73333333333333	15
4035.36070000000	8	16
4035.36070000000	6.75000000000000	12
4035.36070000000	7.62500000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	7.53333333333333	15
4035.36070000000	7.31250000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	7.23076923076923	13
4035.36070000000	8.18750000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	8.62500000000000	16
4035.36070000000	6.78571428571429	14
4035.36070000000	6.76923076923077	13
4035.36070000000	7.15384615384615	13
4035.36070000000	7.20000000000000	15
4035.36070000000	7.07692307692308	13
4035.36070000000	6.68750000000000	16
4035.36070000000	6.69230769230769	13
4035.36070000000	8.37500000000000	16
4035.36070000000	7.42857142857143	14
4035.36070000000	6.46153846153846	13
4035.36070000000	7.56250000000000	16
4035.36070000000	6.78571428571429	14
4035.36070000000	7	14
4035.36070000000	7.14285714285714	14
4035.36070000000	7.30769230769231	13
4035.36070000000	7.23076923076923	13
4035.36070000000	7.75000000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	7.14285714285714	14
4035.36070000000	7.40000000000000	15
4035.36070000000	6.33333333333333	12
4035.36070000000	7.42857142857143	14
4035.36070000000	7.71428571428571	14
4035.36070000000	7.71428571428571	14
4035.36070000000	7.92857142857143	14
4035.36070000000	7.81250000000000	16
4035.36070000000	7.30769230769231	13
4035.36070000000	7.93750000000000	16
4035.36070000000	8.06250000000000	16
4035.36070000000	7.73333333333333	15
4035.36070000000	7.37500000000000	16
4035.36070000000	7.73333333333333	15
4035.36070000000	7.71428571428571	14
4035.36070000000	7.75000000000000	16
4035.36070000000	7.50000000000000	14
4035.36070000000	6.81250000000000	16
4035.36070000000	6.71428571428571	14
4035.36070000000	7.43750000000000	16
4035.36070000000	7.06666666666667	15
4035.36070000000	7.31250000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	6.78571428571429	14
4035.36070000000	7.50000000000000	16
4035.36070000000	6.93333333333333	15
4035.36070000000	8.75000000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.28571428571429	14
4035.36070000000	7.71428571428571	14
4035.36070000000	7.81250000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	7.50000000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	8.56250000000000	16
4035.36070000000	7	15
4035.36070000000	7.46666666666667	15
4035.36070000000	8.18750000000000	16
4035.36070000000	6.92307692307692	13
4035.36070000000	7.12500000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.23076923076923	13
4035.36070000000	7.75000000000000	16
4035.36070000000	6.92307692307692	13
4035.36070000000	7.87500000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	6.69230769230769	13
4035.36070000000	7.25000000000000	16
4035.36070000000	7.46153846153846	13
4035.36070000000	7.25000000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7.23076923076923	13
4035.36070000000	7.06250000000000	16
4035.36070000000	8.18750000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7.53333333333333	15
4035.36070000000	7.62500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.60000000000000	15
4035.36070000000	6.68750000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	9.06250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.26666666666667	15
4035.36070000000	7.37500000000000	16
4035.36070000000	8.06250000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	8.43750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.18750000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.13333333333333	15
4035.36070000000	7.56250000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.73333333333333	15
4035.36070000000	7	16
4035.36070000000	6.53846153846154	13
4035.36070000000	7	16
4035.36070000000	8.06666666666667	15
4035.36070000000	7.25000000000000	16
4035.36070000000	6.85714285714286	14
4035.36070000000	7.18750000000000	16
4035.36070000000	7	16
4035.36070000000	6.93333333333333	15
4035.36070000000	6.87500000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.53333333333333	15
4035.36070000000	7.62500000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.40000000000000	15
4035.36070000000	6.93750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.06666666666667	15
4035.36070000000	8.06666666666667	15
4035.36070000000	6.66666666666667	15
4035.36070000000	6.85714285714286	14
4035.36070000000	7.06250000000000	16
4035.36070000000	7.66666666666667	15
4035.36070000000	7.12500000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.28571428571429	14
4035.36070000000	7	16
4035.36070000000	8.43750000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	6.66666666666667	15
4035.36070000000	6.25000000000000	16
4035.36070000000	7	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.93333333333333	15
4035.36070000000	6.87500000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7	16
4035.36070000000	6.43750000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	8.50000000000000	16
4035.36070000000	7.53333333333333	15
4035.36070000000	6.68750000000000	16
4035.36070000000	6.33333333333333	15
4035.36070000000	7.81250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.92857142857143	14
4035.36070000000	6.93750000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	6.78571428571429	14
4035.36070000000	7.25000000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.33333333333333	15
4035.36070000000	7.56250000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	8.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	8.06250000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.93333333333333	15
4035.36070000000	7.18750000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	7.06250000000000	16
4035.36070000000	6.37500000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	6.20000000000000	15
4035.36070000000	7.18750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	8.12500000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7	14
4035.36070000000	6.68750000000000	16
4035.36070000000	8.56250000000000	16
4035.36070000000	8	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7	16
4035.36070000000	7.64285714285714	14
4035.36070000000	6.92857142857143	14
4035.36070000000	6.73333333333333	15
4035.36070000000	6.43750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.33333333333333	15
4035.36070000000	6.87500000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.26666666666667	15
4035.36070000000	7.14285714285714	14
4035.36070000000	7.25000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.26666666666667	15
4035.36070000000	6.31250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.07692307692308	13
4035.36070000000	7.06250000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	6.66666666666667	15
4035.36070000000	8.13333333333333	15
4035.36070000000	8.06250000000000	16
4035.36070000000	7.21428571428571	14
4035.36070000000	8.25000000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	6.80000000000000	15
4035.36070000000	7	15
4035.36070000000	6.86666666666667	15
4035.36070000000	7.68750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.73333333333333	15
4035.36070000000	8.12500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.26666666666667	15
4035.36070000000	7.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.31250000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7	16
4035.36070000000	6.53333333333333	15
4035.36070000000	6.18750000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	8.75000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	8.18750000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	6.12500000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.35714285714286	14
4035.36070000000	6.68750000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7	16
4035.36070000000	6.71428571428571	14
4035.36070000000	6.85714285714286	14
4035.36070000000	6.81250000000000	16
4035.36070000000	6.35714285714286	14
4035.36070000000	7	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	7.12500000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.86666666666667	15
4035.36070000000	7.43750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	6.43750000000000	16
4035.36070000000	6.92857142857143	14
4035.36070000000	7.06250000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.69230769230769	13
4035.36070000000	6.75000000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7	15
4035.36070000000	6.53333333333333	15
4035.36070000000	7.06250000000000	16
4035.36070000000	7.06666666666667	15
4035.36070000000	6.35714285714286	14
4035.36070000000	6.84615384615385	13
4035.36070000000	7.06250000000000	16
4035.36070000000	5.92857142857143	14
4035.36070000000	6.75000000000000	12
4035.36070000000	6.42857142857143	14
4035.36070000000	6.93750000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	8	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7	15
4035.36070000000	6.78571428571429	14
4035.36070000000	7.25000000000000	16
4035.36070000000	6.50000000000000	14
4035.36070000000	6.15384615384615	13
4035.36070000000	5.84615384615385	13
4035.36070000000	6.92307692307692	13
4035.36070000000	7.43750000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7	14
4035.36070000000	7.14285714285714	14
4035.36070000000	6.84615384615385	13
4035.36070000000	6.62500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.14285714285714	14
4035.36070000000	6.87500000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	8.68750000000000	16
4035.36070000000	7	14
4035.36070000000	7.31250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.66666666666667	12
4035.36070000000	6.80000000000000	15
4035.36070000000	7	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.33333333333333	15
4035.36070000000	6.14285714285714	14
4035.36070000000	6.92857142857143	14
4035.36070000000	6.69230769230769	13
4035.36070000000	7	16
4035.36070000000	6.25000000000000	12
4035.36070000000	7.31250000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	6.37500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.42857142857143	14
4035.36070000000	6.68750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.35714285714286	14
4035.36070000000	6.57142857142857	14
4035.36070000000	6.62500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.33333333333333	15
4035.36070000000	6.64285714285714	14
4035.36070000000	6.66666666666667	12
4035.36070000000	7.31250000000000	16
4035.36070000000	7.35714285714286	14
4035.36070000000	6.50000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.76923076923077	13
4035.36070000000	7.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.83333333333333	12
4035.36070000000	6.46153846153846	13
4035.36070000000	7.28571428571429	14
4035.36070000000	7.12500000000000	16
4035.36070000000	6.23076923076923	13
4035.36070000000	7.25000000000000	16
4035.36070000000	6.78571428571429	14


==> poi_small.dat <==
100000	18.2142857142857	14
70000	17.0714285714286	14
49000	14.7692307692308	13
34300	15.3750000000000	16
24010	14.0625000000000	16
16807	13.6250000000000	16
11764.9000000000	11.5000000000000	16
8235.43000000000	8.06250000000000	16
5764.80100000000	7.06250000000000	16
5764.80100000000	8.93750000000000	16
5764.80100000000	8.06250000000000	16
5764.80100000000	8.62500000000000	16
5764.80100000000	8.81250000000000	16
5764.80100000000	8.06250000000000	16
5764.80100000000	8.56250000000000	16
5764.80100000000	8.50000000000000	16
5764.80100000000	8.13333333333333	15
5764.80100000000	8.87500000000000	16
5764.80100000000	8.31250000000000	16
5764.80100000000	9.12500000000000	16
5764.80100000000	8.80000000000000	15
5764.80100000000	9.31250000000000	16
5764.80100000000	8.75000000000000	16
5764.80100000000	8.31250000000000	16
5764.80100000000	7.86666666666667	15
5764.80100000000	7.76923076923077	13
5764.80100000000	8.25000000000000	16
5764.80100000000	8.62500000000000	16
5764.80100000000	8.21428571428571	14
5764.80100000000	8.40000000000000	15
5764.80100000000	8.43750000000000	16
5764.80100000000	8.56250000000000	16
4035.36070000000	5.66666666666667	12
4035.36070000000	9	16
4035.36070000000	9.06250000000000	16
4035.36070000000	8.46666666666667	15
4035.36070000000	7.53333333333333	15
4035.36070000000	7.60000000000000	15
4035.36070000000	8.81250000000000	16
4035.36070000000	9.56250000000000	16
4035.36070000000	9.12500000000000	16
4035.36070000000	8.81250000000000	16
4035.36070000000	8.62500000000000	16
4035.36070000000	8.93750000000000	16
4035.36070000000	8.26666666666667	15
4035.36070000000	8.57142857142857	14
4035.36070000000	9.18750000000000	16
4035.36070000000	7.60000000000000	15
4035.36070000000	8.68750000000000	16
4035.36070000000	9.68750000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	8.06250000000000	16
4035.36070000000	9.18750000000000	16
4035.36070000000	8.71428571428571	14
4035.36070000000	8.60000000000000	15
4035.36070000000	9.18750000000000	16
4035.36070000000	8.75000000000000	16
4035.36070000000	8.75000000000000	16
4035.36070000000	8.68750000000000	16
4035.36070000000	7.86666666666667	15
4035.36070000000	7	13
4035.36070000000	7.38461538461539	13
4035.36070000000	10.3125000000000	16
4035.36070000000	8.93750000000000	16
4035.36070000000	9.12500000000000	16
4035.36070000000	8.43750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	9.37500000000000	16
4035.36070000000	8.25000000000000	16
4035.36070000000	8.62500000000000	16
4035.36070000000	8.87500000000000	16
4035.36070000000	10.3125000000000	16
4035.36070000000	9.06250000000000	16
4035.36070000000	9.25000000000000	16
4035.36070000000	10.3750000000000	16
4035.36070000000	7.35714285714286	14
4035.36070000000	7.20000000000000	15
4035.36070000000	9.18750000000000	16
4035.36070000000	9.06250000000000	16
4035.36070000000	6.53333333333333	15
4035.36070000000	9.43750000000000	16
4035.36070000000	8	16
4035.36070000000	10.1250000000000	16
4035.36070000000	8.56250000000000	16
4035.36070000000	9.31250000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	9.25000000000000	16
4035.36070000000	10.6875000000000	16
4035.36070000000	9.06250000000000	16
4035.36070000000	8.46666666666667	15
4035.36070000000	9.12500000000000	16
4035.36070000000	7.46666666666667	15
4035.36070000000	9	16
4035.36070000000	8.68750000000000	16
4035.36070000000	6.46153846153846	13
4035.36070000000	7.71428571428571	14
4035.36070000000	7.25000000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.64285714285714	14
4035.36070000000	6.56250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7	16
4035.36070000000	6.41666666666667	12
4035.36070000000	7.87500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	6.53846153846154	13
4035.36070000000	6.07692307692308	13
4035.36070000000	6.35714285714286	14
4035.36070000000	8.18750000000000	16
4035.36070000000	7	14
4035.36070000000	6.21428571428571	14
4035.36070000000	6.61538461538462	13
4035.36070000000	7	13
4035.36070000000	6.69230769230769	13
4035.36070000000	5.66666666666667	12
4035.36070000000	6.57142857142857	14
4035.36070000000	6.93750000000000	16
4035.36070000000	6	13
4035.36070000000	7	13
4035.36070000000	6.50000000000000	12
4035.36070000000	6.40000000000000	15
4035.36070000000	6.42857142857143	14
4035.36070000000	6.71428571428571	14
4035.36070000000	6.15384615384615	13
4035.36070000000	7.06250000000000	16
4035.36070000000	6	12
4035.36070000000	6.46153846153846	13
4035.36070000000	7.37500000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	7.75000000000000	16
4035.36070000000	6.92857142857143	14
4035.36070000000	6.35714285714286	14
4035.36070000000	7.06250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.31250000000000	16
4035.36070000000	6.73333333333333	15
4035.36070000000	7	13
4035.36070000000	6.53333333333333	15
4035.36070000000	6.57142857142857	14
4035.36070000000	6.25000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.68750000000000	16
4035.36070000000	6.38461538461539	13
4035.36070000000	6.93750000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	6.40000000000000	15
4035.36070000000	6.46153846153846	13
4035.36070000000	7.81250000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	6.85714285714286	14
4035.36070000000	6.85714285714286	14
4035.36070000000	6.75000000000000	16
4035.36070000000	7.20000000000000	15
4035.36070000000	6.62500000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.93750000000000	16
4035.36070000000	7	14
4035.36070000000	6.92307692307692	13
4035.36070000000	6.93750000000000	16
4035.36070000000	5.83333333333333	12
4035.36070000000	6.07142857142857	14
4035.36070000000	6.20000000000000	15
4035.36070000000	6.53846153846154	13
4035.36070000000	6.53846153846154	13
4035.36070000000	6.33333333333333	12
4035.36070000000	7	16
4035.36070000000	8.62500000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	6.16666666666667	12
4035.36070000000	6.81250000000000	16
4035.36070000000	6.30769230769231	13
4035.36070000000	6.93750000000000	16
4035.36070000000	6.66666666666667	15
4035.36070000000	7.56250000000000	16
4035.36070000000	6.66666666666667	12
4035.36070000000	7.37500000000000	16
4035.36070000000	6.46153846153846	13
4035.36070000000	7.50000000000000	16
4035.36070000000	6.69230769230769	13
4035.36070000000	7.12500000000000	16
4035.36070000000	6.84615384615385	13
4035.36070000000	6.86666666666667	15
4035.36070000000	6.84615384615385	13
4035.36070000000	6.75000000000000	16
4035.36070000000	6.53846153846154	13
4035.36070000000	6.73333333333333	15
4035.36070000000	6.73333333333333	15
4035.36070000000	6.53333333333333	15
4035.36070000000	6.38461538461539	13
4035.36070000000	6.68750000000000	16
4035.36070000000	6.64285714285714	14
4035.36070000000	7.18750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.06666666666667	15
4035.36070000000	6.50000000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	6.25000000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	6.92857142857143	14
4035.36070000000	6.35714285714286	14
4035.36070000000	6.61538461538462	13
4035.36070000000	6.87500000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	7.75000000000000	16
4035.36070000000	7	16
4035.36070000000	6	13
4035.36070000000	7.81250000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	6.50000000000000	14
4035.36070000000	7.07692307692308	13
4035.36070000000	6.61538461538462	13
4035.36070000000	7.37500000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	6.69230769230769	13
4035.36070000000	6.92857142857143	14
4035.36070000000	6.15384615384615	13
4035.36070000000	6.84615384615385	13
4035.36070000000	7.50000000000000	14
4035.36070000000	7.43750000000000	16
4035.36070000000	6.33333333333333	12
4035.36070000000	7.25000000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	6.58333333333333	12
4035.36070000000	6.78571428571429	14
4035.36070000000	6.57142857142857	14
4035.36070000000	7.28571428571429	14
4035.36070000000	6.75000000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.53846153846154	13
4035.36070000000	7.62500000000000	16
4035.36070000000	7.21428571428571	14
4035.36070000000	7.06666666666667	15
4035.36070000000	7.06666666666667	15
4035.36070000000	7.81250000000000	16
4035.36070000000	7	13
4035.36070000000	6.76923076923077	13
4035.36070000000	7.43750000000000	16
4035.36070000000	6.21428571428571	14
4035.36070000000	6.66666666666667	12
4035.36070000000	7	13
4035.36070000000	7.35714285714286	14
4035.36070000000	6.71428571428571	14
4035.36070000000	6.40000000000000	15
4035.36070000000	7	14
4035.36070000000	6.61538461538462	13
4035.36070000000	7.62500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7	14
4035.36070000000	6.63636363636364	11
4035.36070000000	6.76923076923077	13
4035.36070000000	8.62500000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	6.50000000000000	12
4035.36070000000	6	13
4035.36070000000	7.25000000000000	16
4035.36070000000	6.84615384615385	13
4035.36070000000	6.93750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.61538461538462	13
4035.36070000000	6.46153846153846	13
4035.36070000000	6.92857142857143	14
4035.36070000000	6.75000000000000	16
4035.36070000000	6.69230769230769	13
4035.36070000000	6.42857142857143	14
4035.36070000000	7.68750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.23076923076923	13
4035.36070000000	6.93750000000000	16
4035.36070000000	6.07692307692308	13
4035.36070000000	7.06250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.62500000000000	16
4035.36070000000	8.12500000000000	16
4035.36070000000	6.28571428571429	14
4035.36070000000	6.69230769230769	13
4035.36070000000	7.50000000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.75000000000000	12
4035.36070000000	6.92857142857143	14
4035.36070000000	6.75000000000000	16
4035.36070000000	6.35714285714286	14
4035.36070000000	7	14
4035.36070000000	7.25000000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.71428571428571	14
4035.36070000000	6.06250000000000	16
4035.36070000000	6.57142857142857	14
4035.36070000000	7.56250000000000	16
4035.36070000000	6.33333333333333	12
4035.36070000000	7.93750000000000	16
4035.36070000000	7.81250000000000	16
4035.36070000000	6.46153846153846	13
4035.36070000000	7.50000000000000	16
4035.36070000000	8.18750000000000	16
4035.36070000000	6.42857142857143	14
4035.36070000000	6.78571428571429	14
4035.36070000000	6.85714285714286	14
4035.36070000000	6.69230769230769	13
4035.36070000000	7.50000000000000	16
4035.36070000000	6	12
4035.36070000000	7.25000000000000	16
4035.36070000000	8.68750000000000	16
4035.36070000000	6.75000000000000	12
4035.36070000000	6.46153846153846	13
4035.36070000000	6.53846153846154	13
4035.36070000000	6.61538461538462	13
4035.36070000000	6.84615384615385	13
4035.36070000000	6.53846153846154	13
4035.36070000000	8.62500000000000	16
4035.36070000000	6	13
4035.36070000000	6.87500000000000	16
4035.36070000000	6.93333333333333	15
4035.36070000000	6.46153846153846	13
4035.36070000000	7.18750000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	7.50000000000000	16
4035.36070000000	6	13
4035.36070000000	6.84615384615385	13
4035.36070000000	6.56250000000000	16
4035.36070000000	6.38461538461539	13
4035.36070000000	6.25000000000000	12
4035.36070000000	7.12500000000000	16
4035.36070000000	7.43750000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	6.57142857142857	14
4035.36070000000	7	14
4035.36070000000	6.58333333333333	12
4035.36070000000	6.61538461538462	13
4035.36070000000	6.76923076923077	13
4035.36070000000	7.06250000000000	16
4035.36070000000	6.06666666666667	15
4035.36070000000	6.73333333333333	15
4035.36070000000	6.92307692307692	13
4035.36070000000	6.78571428571429	14
4035.36070000000	7	13
4035.36070000000	7.62500000000000	16
4035.36070000000	6.28571428571429	14
4035.36070000000	6.87500000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.20000000000000	15
4035.36070000000	6.07692307692308	13
4035.36070000000	6.69230769230769	13
4035.36070000000	6.53846153846154	13
4035.36070000000	6.50000000000000	14
4035.36070000000	5.91666666666667	12
4035.36070000000	6.75000000000000	16
4035.36070000000	6.93333333333333	15
4035.36070000000	6.75000000000000	12
4035.36070000000	7.12500000000000	16
4035.36070000000	6.84615384615385	13
4035.36070000000	6.41666666666667	12
4035.36070000000	7.43750000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	7.28571428571429	14
4035.36070000000	6.84615384615385	13
4035.36070000000	6.53846153846154	13
4035.36070000000	7.06666666666667	15
4035.36070000000	7	15
4035.36070000000	6.85714285714286	14
4035.36070000000	7.18750000000000	16
4035.36070000000	6.46153846153846	13
4035.36070000000	6.76923076923077	13
4035.36070000000	6.71428571428571	14
4035.36070000000	6	14
4035.36070000000	6.61538461538462	13
4035.36070000000	6.46153846153846	13
4035.36070000000	6.57142857142857	14
4035.36070000000	7.12500000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.71428571428571	14
4035.36070000000	6.81250000000000	16
4035.36070000000	6.33333333333333	12
4035.36070000000	6.46153846153846	13
4035.36070000000	6.60000000000000	15
4035.36070000000	6.61538461538462	13
4035.36070000000	6.33333333333333	12
4035.36070000000	7.81250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	7	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7	15
4035.36070000000	7.21428571428571	14
4035.36070000000	7.07142857142857	14
4035.36070000000	7.62500000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.84615384615385	13
4035.36070000000	6.92857142857143	14
4035.36070000000	6.64285714285714	14
4035.36070000000	7.31250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.14285714285714	14
4035.36070000000	7.25000000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7	14
4035.36070000000	6.50000000000000	14
4035.36070000000	6.87500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	6	14
4035.36070000000	6.53846153846154	13
4035.36070000000	6.66666666666667	15
4035.36070000000	6.92857142857143	14
4035.36070000000	6.81250000000000	16
4035.36070000000	6.14285714285714	14
4035.36070000000	7.75000000000000	16
4035.36070000000	6.71428571428571	14
4035.36070000000	7.56250000000000	16
4035.36070000000	7.25000000000000	16
4035.36070000000	6.25000000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	5.87500000000000	16
4035.36070000000	7	16
4035.36070000000	7.25000000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	6.85714285714286	14
4035.36070000000	6.41666666666667	12
4035.36070000000	6.28571428571429	14
4035.36070000000	7.18750000000000	16
4035.36070000000	7	15
4035.36070000000	7.06666666666667	15
4035.36070000000	7.21428571428571	14
4035.36070000000	7.43750000000000	16
4035.36070000000	6.56250000000000	16
4035.36070000000	6.92857142857143	14
4035.36070000000	6.57142857142857	14
4035.36070000000	7.43750000000000	16
4035.36070000000	5.76923076923077	13
4035.36070000000	7	13
4035.36070000000	7.25000000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	7.68750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.66666666666667	15
4035.36070000000	6.30769230769231	13
4035.36070000000	6.31250000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	6.87500000000000	16
4035.36070000000	7.56250000000000	16
4035.36070000000	6.50000000000000	14
4035.36070000000	7.37500000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7	15
4035.36070000000	7	16
4035.36070000000	6.60000000000000	15
4035.36070000000	7.18750000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	7.07142857142857	14
4035.36070000000	7.56250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.28571428571429	14
4035.36070000000	7.12500000000000	16
4035.36070000000	7.15384615384615	13
4035.36070000000	7.06250000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	6.28571428571429	14
4035.36070000000	7.75000000000000	16
4035.36070000000	6.46153846153846	13
4035.36070000000	7.06250000000000	16
4035.36070000000	6.75000000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.71428571428571	14
4035.36070000000	7.37500000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.86666666666667	15
4035.36070000000	7.06250000000000	16
4035.36070000000	7	15
4035.36070000000	6.53333333333333	15
4035.36070000000	7.06250000000000	16
4035.36070000000	7.06666666666667	15
4035.36070000000	6.35714285714286	14
4035.36070000000	6.84615384615385	13
4035.36070000000	7.06250000000000	16
4035.36070000000	5.92857142857143	14
4035.36070000000	6.75000000000000	12
4035.36070000000	6.42857142857143	14
4035.36070000000	6.93750000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	7.87500000000000	16
4035.36070000000	8	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7	15
4035.36070000000	6.78571428571429	14
4035.36070000000	7.25000000000000	16
4035.36070000000	6.50000000000000	14
4035.36070000000	6.15384615384615	13
4035.36070000000	5.84615384615385	13
4035.36070000000	6.92307692307692	13
4035.36070000000	7.43750000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	7	14
4035.36070000000	7.14285714285714	14
4035.36070000000	6.84615384615385	13
4035.36070000000	6.62500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	7.14285714285714	14
4035.36070000000	6.87500000000000	16
4035.36070000000	7.62500000000000	16
4035.36070000000	7.07142857142857	14
4035.36070000000	8.68750000000000	16
4035.36070000000	7	14
4035.36070000000	7.31250000000000	16
4035.36070000000	6.81250000000000	16
4035.36070000000	7.37500000000000	16
4035.36070000000	6.66666666666667	12
4035.36070000000	6.80000000000000	15
4035.36070000000	7	16
4035.36070000000	7.18750000000000	16
4035.36070000000	7.33333333333333	15
4035.36070000000	6.14285714285714	14
4035.36070000000	6.92857142857143	14
4035.36070000000	6.69230769230769	13
4035.36070000000	7	16
4035.36070000000	6.25000000000000	12
4035.36070000000	7.31250000000000	16
4035.36070000000	6.80000000000000	15
4035.36070000000	6.37500000000000	16
4035.36070000000	7.50000000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.42857142857143	14
4035.36070000000	6.68750000000000	16
4035.36070000000	7.18750000000000	16
4035.36070000000	6.35714285714286	14
4035.36070000000	6.57142857142857	14
4035.36070000000	6.62500000000000	16
4035.36070000000	7.31250000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.33333333333333	15
4035.36070000000	6.64285714285714	14
4035.36070000000	6.66666666666667	12
4035.36070000000	7.31250000000000	16
4035.36070000000	7.35714285714286	14
4035.36070000000	6.50000000000000	16
4035.36070000000	6.93750000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	7.06250000000000	16
4035.36070000000	6.50000000000000	16
4035.36070000000	7.12500000000000	16
4035.36070000000	6.76923076923077	13
4035.36070000000	7.06250000000000	16
4035.36070000000	6.87500000000000	16
4035.36070000000	6.83333333333333	12
4035.36070000000	6.46153846153846	13
4035.36070000000	7.28571428571429	14
4035.36070000000	7.12500000000000	16
4035.36070000000	6.23076923076923	13
4035.36070000000	7.25000000000000	16
4035.36070000000	6.78571428571429	14

